Synchronization in the identically driven systems

We investigate a transition from chaotic to nonchaotic behavior and synchronization in an ensemble of systems driven by identical random forces. We analyze the synchronization phenomenon in the ensemble of particles moving with friction in the time-dependent potential and driven by the identical noise. We define the threshold values of the parameters for transition from chaotic to nonchaotic behavior and investigate dependencies of the Lyapunov exponents and power spectral density on the nonlinearity of the systems and character of the driven force.

==> al01.dat <==
\plotquick
0.6 0
0.9 -2.6
1.2 -5.2
1.8 -4.5
2.1 -1.87
2.4 0.76
2.47 -2
2.53 -4.76
2.6 -7.53
2.67 -10.29
2.73 -13.05
2.8 -15.82
2.87 -18.58
2.93 -21.34
3 -24.11
3.12 -21.47
3.24 -18.84
3.36 -16.2
3.48 -13.57
3.6 -10.93
3.69 -13.9
3.77 -16.86
3.86 -19.82
3.94 -22.79
4.03 -25.75
4.11 -28.71
4.2 -31.67
4.4 -28.88
4.6 -26.08
4.8 -23.29
4.92 -20.67
5.04 -18.06
5.16 -15.44
5.28 -12.83
5.4 -10.21
5.52 -13.01
5.64 -15.8
5.76 -18.6
5.88 -21.39
6 -24.19
6.12 -26.74
6.24 -29.29
6.36 -31.85
6.48 -34.4
6.6 -36.95
6.67 -39.91
6.73 -42.88
6.8 -45.84
6.87 -48.81
6.93 -51.78
7 -54.74
7.07 -57.71
7.13 -60.67
7.2 -63.64
7.23 -60.8
7.27 -57.96
7.3 -55.12
7.33 -52.29
7.37 -49.45
7.4 -46.61
7.43 -43.77
7.47 -40.93
7.5 -38.1
7.53 -35.26
7.57 -32.42
7.6 -29.58
7.63 -26.74
7.67 -23.9
7.7 -21.07
7.73 -18.23
7.77 -15.39
7.8 -12.55
7.89 -15.46
7.97 -18.37
8.06 -21.28
8.14 -24.19
8.23 -27.1
8.31 -30.01
8.4 -32.92
9 -31.96
9.15 -29.29
9.3 -26.63
9.45 -23.96
9.6 -21.3
9.75 -23.57
9.9 -25.84
10.05 -28.11
10.2 -30.38
10.32 -32.92
10.44 -35.47
10.56 -38.02
10.68 -40.57
10.8 -43.11
10.85 -46.09
10.9 -49.07
10.95 -52.05
11 -55.03
11.05 -58.01
11.1 -60.98
11.15 -63.96
11.2 -66.94
11.25 -69.92
11.3 -72.9
11.35 -75.88
11.4 -78.85
11.5 -76.03
11.6 -73.2
11.7 -70.38
11.8 -67.55
11.9 -64.73
12 -61.9
12.12 -64.72
12.24 -67.54
12.36 -70.35
12.48 -73.17
12.6 -75.99
12.72 -73.01
12.84 -70.03
12.96 -67.06
13.08 -64.08
13.2 -61.1
13.35 -63.65
13.5 -66.2
13.65 -68.76
13.8 -71.31
14.1 -69.68
14.4 -68.05
14.6 -70.29
14.8 -72.52
15 -74.75
15.15 -72.05
15.3 -69.34
15.45 -66.64
15.6 -63.93
15.69 -66.83
15.77 -69.72
15.86 -72.61
15.94 -75.51
16.03 -78.4
16.11 -81.29
16.2 -84.18
16.28 -86.94
16.35 -89.71
16.43 -92.47
16.5 -95.23
16.57 -97.99
16.65 -100.75
16.72 -103.51
16.8 -106.28
16.95 -108.99
17.1 -111.7
17.25 -114.42
17.4 -117.13
17.6 -119.35
17.8 -121.58
18 -123.8
18.15 -121.5
18.3 -119.2
18.45 -116.91
18.6 -114.61
18.9 -116.48
19.2 -118.36
19.32 -120.79
19.44 -123.22
19.56 -125.65
19.68 -128.08
19.8 -130.51
20.4 -128.12
20.7 -126.51
21 -124.9
21.6 -124.32
21.9 -126.64
22.2 -128.97
22.32 -126.24
22.44 -123.51
22.56 -120.79
22.68 -118.06
22.8 -115.33
22.92 -112.63
23.04 -109.93
23.16 -107.23
23.28 -104.52
23.4 -101.82
23.6 -104.17
23.8 -106.52
24 -108.87
24.1 -111.38
24.2 -113.9
24.3 -116.42
24.4 -118.93
24.5 -121.45
24.6 -123.96
24.8 -121.21
25 -118.47
25.2 -115.72
25.32 -118.43
25.44 -121.14
25.56 -123.86
25.68 -126.57
25.8 -129.28
26.4 -127.72
26.6 -124.95
26.8 -122.18
27 -119.41
27.15 -117.15
27.3 -114.89
27.45 -112.63
27.6 -110.36
27.8 -107.58
28 -104.8
28.2 -102.02
28.5 -104.12
28.8 -106.22
29.4 -104.93
29.52 -102.3
29.64 -99.68
29.76 -97.06
29.88 -94.44
30 -91.82
30.15 -94.78
30.3 -97.74
30.45 -100.69
30.6 -103.65
30.9 -105.54
31.2 -107.42
31.3 -104.81
31.4 -102.2
31.5 -99.59
31.6 -96.98
31.7 -94.37
31.8 -91.76
31.95 -89.43
32.1 -87.09
32.25 -84.76
32.4 -82.43
32.55 -85.08
32.7 -87.74
32.85 -90.4
33 -93.05
33.6 -92.28
33.67 -89.29
33.75 -86.29
33.82 -83.3
33.9 -80.3
33.97 -77.31
34.05 -74.31
34.13 -71.31
34.2 -68.32
34.4 -71.03
34.6 -73.74
34.8 -76.45
35.1 -78.49
35.4 -80.52
35.49 -77.75
35.57 -74.98
35.66 -72.21
35.74 -69.44
35.83 -66.67
35.91 -63.9
36 -61.12
36.15 -63.67
36.3 -66.21
36.45 -68.75
36.6 -71.29
36.72 -68.74
36.84 -66.19
36.96 -63.63
37.08 -61.08
37.2 -58.53
37.8 -57.46
38 -55.14
38.2 -52.81
38.4 -50.49
38.6 -53.27
38.8 -56.06
39 -58.85
39.12 -56.18
39.24 -53.51
39.36 -50.84
39.48 -48.17
39.6 -45.5
39.9 -47.65
40.2 -49.79
40.8 -47.41
41.1 -49.41
41.4 -51.41
41.7 -48.86
42 -46.31
42.1 -43.8
42.2 -41.29
42.3 -38.78
42.4 -36.27
42.5 -33.76
42.6 -31.25
43.2 -29.93
43.5 -31.84
43.8 -33.75
44.1 -31.17
44.4 -28.6
45 -26.07
45.15 -28.6
45.3 -31.12
45.45 -33.65
45.6 -36.17
45.75 -33.9
45.9 -31.63
46.05 -29.36
46.2 -27.09
46.8 -29.87
46.95 -27
47.1 -24.13
47.25 -21.25
47.4 -18.38
47.6 -21.13
47.8 -23.88
48 -26.63
48.3 -29.55
48.6 -32.46
48.69 -29.74
48.77 -27.03
48.86 -24.32
48.94 -21.6
49.03 -18.89
49.11 -16.17
49.2 -13.46
49.8 -16.14
49.95 -18.66
50.1 -21.18
50.25 -23.7
50.4 -26.22
50.55 -23.35
50.7 -20.47
50.85 -17.6
51 -14.73
51.12 -17.39
51.24 -20.05
51.36 -22.71
51.48 -25.38
51.6 -28.04
51.75 -25.05
51.9 -22.05
52.05 -19.06
52.2 -16.06
52.5 -18.09
52.8 -20.12
53 -17.97
53.2 -15.83
53.4 -13.68
54 -16.61
54.3 -14.68
54.6 -12.74
54.9 -10.9
55.2 -9.06
55.5 -11.49
55.8 -13.93
56.1 -11.77
56.4 -9.63
56.7 -11.47
57 -13.31
57.6 -11.43
57.9 -9.5
58.2 -7.58
58.5 -9.48
58.8 -11.38
59.1 -13.52
59.4 -15.67
59.7 -13.56
60 -11.46
60.6 -8.63
60.9 -10.24
61.2 -11.86
61.8 -11.75
62.1 -14.17
62.4 -16.6
62.55 -14.09
62.7 -11.59
62.85 -9.09
63 -6.58
63.6 -6.76
64.2 -8.6
64.4 -11.24
64.6 -13.87
64.8 -16.51
65.1 -13.66
65.4 -10.81
65.55 -13.36
65.7 -15.92
65.85 -18.47
66 -21.03
66.12 -18.18
66.24 -15.33
66.36 -12.48
66.48 -9.62
66.6 -6.77
66.75 -9.52
66.9 -12.27
67.05 -15.01
67.2 -17.76
67.4 -15.03
67.6 -12.29
67.8 -9.55
68 -12.37
68.2 -15.18
68.4 -18
68.6 -15.26
68.8 -12.52
69 -9.79
69.15 -12.21
69.3 -14.63
69.45 -17.05
69.6 -19.48
70.2 -21.49
70.8 -22.96
71 -19.98
71.2 -17.01
71.4 -14.03
71.7 -15.66
72 -17.28
72.2 -14.45
72.4 -11.62
72.6 -8.79
72.8 -11.37
73 -13.94
73.2 -16.51
73.4 -18.59
73.6 -20.67
73.8 -22.74
73.95 -20.04
74.1 -17.34
74.25 -14.63
74.4 -11.93
75 -11.59
75.3 -9.43
75.6 -7.28
75.9 -9.23
76.2 -11.17
76.8 -12.75
77.4 -11.33
78 -13.99
78.3 -16.11
78.6 -18.23
79.2 -17.62
79.8 -17.5
80.1 -15.96
80.4 -14.42
81 -14.79
81.6 -15.5
82.2 -13.38
82.8 -14.59
83.4 -16.53
84 -16.35
84.6 -14.23
85.2 -15.52
85.8 -16.73
86 -14.64
86.2 -12.55
86.4 -10.46
87 -11.61
87.3 -10.03
87.6 -8.45
87.9 -11.42
88.2 -14.39
88.8 -13.26
89.4 -11.99
89.6 -14.67
89.8 -17.36
90 -20.05
90.15 -17.63
90.3 -15.21
90.45 -12.79
90.6 -10.38
91.2 -10.07
91.8 -9.21
92.4 -12.16
93 -10.01
93.2 -7.4
93.4 -4.79
93.6 -2.18
94.2 -3.1
94.32 -5.84
94.44 -8.59
94.56 -11.33
94.68 -14.07
94.8 -16.81
94.95 -14.49
95.1 -12.16
95.25 -9.84
95.4 -7.51
96 -5.18
96.3 -7.51
96.6 -9.85
97.2 -11.96
97.35 -9.19
97.5 -6.43
97.65 -3.67
97.8 -0.9
98.4 -1.45
99 -0.83
99.2 -3.04
99.4 -5.24
99.6 -7.45
99.9 -5.37
100.2 -3.29
100.5 -4.94
100.8 -6.59
101.4 -7.34
102 -7.19
102.6 -9.8
102.8 -7.31
103 -4.81
103.2 -2.31
103.4 -4.84
103.6 -7.37
103.8 -9.9
104.4 -7.41
104.6 -5.02
104.8 -2.63
105 -0.23
105.2 -3.15
105.4 -6.07
105.6 -8.99
105.9 -6.36
106.2 -3.74
106.8 -4.42
107.1 -6.22
107.4 -8.03
107.6 -5.83
107.8 -3.62
108 -1.42
108.3 -2.96
108.6 -4.51
109.2 -4.73
109.8 -2.29
110.4 -0.15
110.55 -3.04
110.7 -5.92
110.85 -8.81
111 -11.69
111.15 -9.2
111.3 -6.72
111.45 -4.23
111.6 -1.74
112.2 -0.44
112.8 1.47
113.4 -1.38
113.7 -3.38
114 -5.38
114.3 -6.98
114.6 -8.57
114.8 -6.3
115 -4.03
115.2 -1.76
115.5 0.26
115.8 2.29
116.4 0.76
116.7 -1.59
117 -3.94
117.6 -2.46
117.9 -4.45
118.2 -6.44
118.5 -4.82
118.8 -3.21
119.4 -2.04
120 -2.41
120.6 -3.99
120.9 -2.25
121.2 -0.51
121.8 1.86
122.4 0.38
123 0.83
123.3 -1.62
123.6 -4.07
124.2 -2.34
124.8 -0.37
125.4 -2.5
126 -3.51
126.3 -1.6
126.6 0.31
127.2 -1.27
127.8 -4.02
128.4 -2.85
129 -3.27
129.3 -1.61
129.6 0.05
130.2 -2.83
130.4 -0.64
130.6 1.55
130.8 3.74
131.1 0.83
131.4 -2.07
132 0.55
132.6 -1.54
133.2 0.39
133.5 -1.42
133.8 -3.23
134.4 -3.05
135 -1.38
135.6 -1.77
135.9 -3.59
136.2 -5.4
136.5 -3.76
136.8 -2.11
137.4 0.86
138 0.97
138.3 -1.21
138.6 -3.39
138.9 -1.05
139.2 1.29
139.8 -1.33
140.4 1.04
140.7 -0.86
141 -2.76
141.6 -1.37
141.9 -3.64
142.2 -5.9
142.4 -3.59
142.6 -1.28
142.8 1.03
143.4 2.17
144 1.8
144.6 -0.81
145.2 0.68
145.8 1.01
146.1 -0.91
146.4 -2.83
146.7 -1.07
147 0.69
147.6 2.51
147.9 -0.37
148.2 -3.24
148.8 -1.2
149.1 0.49
149.4 2.17
149.7 0.5
150 -1.17
150.6 -3.8
151.2 -3.69
151.8 -1.29
152.4 -3.19
153 -1.56
153.6 0.49
154.2 -2.36
154.8 -3.69
155 -1.43
155.2 0.83
155.4 3.08
155.7 0.84
156 -1.4
156.6 -0.85
157.2 -3.58
157.8 -3.17
157.95 -0.84
158.1 1.49
158.25 3.82
158.4 6.15
158.6 3.83
158.8 1.5
159 -0.82
159.6 0.56
159.9 -1.78
160.2 -4.11
160.5 -1.21
160.8 1.68
161.4 -0.4
162 1.02
162.6 -1.19
162.9 0.52
163.2 2.23
163.5 0.53
163.8 -1.18
164.4 -1.09
165 0.43
165.2 -1.79
165.4 -4.01
165.6 -6.23
165.9 -4.29
166.2 -2.34
166.8 -2.92
167.4 -0.29
168 -1.15
168.6 -0.41
169.2 0.48
169.5 -1.43
169.8 -3.35
170.1 -1.72
170.4 -0.1
171 0.05
171.6 -0.85
172.2 -2.93
172.8 -0.83
173.4 -3.02
173.7 -1.41
174 0.2
174.6 -0.29
175.2 -1.86
175.8 -2.27
176.4 -0.7
177 -1.26
177.6 -0.59
178.2 -0.86
178.5 0.93
178.8 2.73
179.1 0.87
179.4 -0.98
180 -2.18
180.6 0.75
181.2 0.18
181.8 -0.61
182.4 -2.87
183 0.01
183.6 -1.22
184.2 -2.85
184.5 -0.66
184.8 1.52
185.4 0.34
186 1.8
186.6 1.42
187.2 -0.79
187.8 -1.17
188.4 -4.07
188.55 -1.35
188.7 1.36
188.85 4.08
189 6.79
189.2 4.45
189.4 2.1
189.6 -0.25
190.2 -0.17
190.5 2.25
190.8 4.67
191.1 2.82
191.4 0.98
192 1.19
192.6 0.98
193.2 3.26
193.5 1.12
193.8 -1.02
194.1 0.55
194.4 2.13
195 0.43
195.6 0.26
196.2 0.67
196.8 -0.46
197.4 0.62
198 1.69
198.6 1.37
199.2 2.47
199.5 0.21
199.8 -2.05
200.4 -2.33
201 0.24
201.6 0.1
202.2 2.51
202.8 -0.46
203.4 -1.12
204 -0.14
204.3 -1.77
204.6 -3.4
205.2 -0.9
205.5 0.64
205.8 2.18
206.4 0.72
206.7 -1.86
207 -4.44
207.3 -2.8
207.6 -1.16
207.9 1.2
208.2 3.56
208.5 2
208.8 0.43
209.4 -2.08
210 -1.83
210.6 -0.58
211.2 -0.93
211.8 -1.68
212.4 -1.77
213 0.03
213.6 0.77
213.9 -1.1
214.2 -2.98
214.8 -1.04
215.4 -0.33
215.7 -1.94
216 -3.54
216.3 -1.71
216.6 0.13
216.9 -1.56
217.2 -3.25
217.8 -1.44
218.4 -0.58
219 -1.11
219.6 -0.41
220.2 0.92
220.8 -1.61
221.4 -0.32
222 0.5
222.6 -1.19
223.2 -1.01
223.8 1.51
224.4 2.06
225 1.49
225.3 -0.46
225.6 -2.41
226.2 -0.51
226.8 0.25
227.4 1.26
228 1.92
228.6 0.41
229.2 -1.53
229.8 -0.62
230.4 -0.97
230.7 0.66
231 2.3
231.3 -0.01
231.6 -2.31
232.2 -1.73
232.8 -0.97
233.1 0.78
233.4 2.52
234 2.59
234.6 2.01
235.2 1.14
235.8 2.91
236.4 3.87
236.7 2
237 0.13
237.6 -0.66
237.9 1.01
238.2 2.69
238.8 1.52
239.1 3.04
239.4 4.56
240 2.29
240.6 0.72
241.2 3
241.8 3.54
242.4 2.25
243 3.1
243.3 0.91
243.6 -1.27
244.2 1.05
244.8 2.11
245.4 1.22
246 0.52
246.6 2.21
247.2 3.06
247.8 1.21
248.1 3.84
248.4 6.46
248.7 4.24
249 2.01
249.6 1
250.2 1.28
250.8 3.82
251.1 2.02
251.4 0.22
252 1.91
252.6 3.9
253.2 2.46
253.8 2.07
254.4 1.22
255 1.12
255.6 3.7
256.2 2.31
256.8 2.21
257.4 1.56
258 2.23
258.6 3.68
259.2 2.08
259.8 4.82
260.1 3.17
260.4 1.52
261 0.49
261.6 1.83
262.2 2.2
262.8 4.83
263.4 4.79
263.7 2.91
264 1.04
264.6 2.49
265.2 2.36
265.8 4.38
266.4 2.74
267 3.02
267.6 4.68
267.9 2.9
268.2 1.12
268.8 3.54
269.4 3.76
270 5.12
270.6 2.17
271.2 4.2
271.8 2.09
272.4 -0.1
273 0.81
273.3 2.34
273.6 3.87
274.2 4.99
274.8 7.03
275.1 4.37
275.4 1.71
276 2.53
276.3 0.77
276.6 -1
276.9 1.43
277.2 3.86
277.8 1.67
278.4 1.01
279 1.44
279.6 2.13
280.2 2.47
280.4 4.89
280.6 7.31
280.8 9.74
281.1 8.14
281.4 6.55
281.7 4.18
282 1.81
282.15 4.15
282.3 6.48
282.45 8.82
282.6 11.16
282.8 8.5
283 5.84
283.2 3.18
283.8 3.78
284.1 2.22
284.4 0.66
284.7 2.26
285 3.86
285.6 4.69
286.2 4.04
286.8 6.63
287.4 4.64
287.7 2.43
288 0.22
288.6 -1.22
288.9 0.65
289.2 2.53
289.8 4.09
290.1 1.43
290.4 -1.23
290.7 0.68
291 2.59
291.6 4.14
292.2 4.46
292.5 6.26
292.8 8.06
293 5.63
293.2 3.21
293.4 0.78
293.6 2.96
293.8 5.14
294 7.31
294.6 5.09
295.2 5.82
295.8 3.2
296.1 5
296.4 6.8
296.7 4.58
297 2.36
297.3 0.5
297.6 -1.36
297.9 1.44
298.2 4.24
298.8 1.72
299.4 1.43
300 4.14
/

==> al05.dat <==
\plotquick
0.6 0
0.62 -1.17
0.65 -2.33
0.67 -3.5
0.69 -4.67
0.72 -5.83
0.74 -7
0.76 -8.16
0.78 -9.33
0.81 -10.5
0.83 -11.66
0.85 -12.83
0.88 -14
0.9 -15.16
0.92 -16.33
0.95 -17.5
0.97 -18.66
0.99 -19.83
1.02 -20.99
1.04 -22.16
1.06 -23.33
1.08 -24.49
1.11 -25.66
1.13 -26.83
1.15 -27.99
1.18 -29.16
1.2 -30.33
1.22 -29.16
1.24 -27.99
1.26 -26.82
1.28 -25.65
1.3 -24.49
1.32 -23.32
1.34 -22.15
1.37 -20.98
1.39 -19.82
1.41 -18.65
1.43 -17.48
1.45 -16.32
1.47 -15.15
1.49 -13.98
1.51 -12.81
1.53 -11.64
1.55 -10.48
1.57 -9.31
1.59 -8.14
1.61 -6.97
1.63 -5.81
1.66 -4.64
1.68 -3.47
1.7 -2.3
1.72 -1.14
1.74 0.03
1.76 1.2
1.78 2.37
1.8 3.53
1.85 2.36
1.91 1.19
1.96 0.01
2.02 -1.16
2.07 -2.34
2.13 -3.51
2.18 -4.69
2.24 -5.86
2.29 -7.04
2.35 -8.21
2.4 -9.38
2.41 -10.57
2.43 -11.75
2.44 -12.93
2.46 -14.11
2.47 -15.29
2.49 -16.47
2.5 -17.65
2.51 -18.83
2.53 -20.02
2.54 -21.2
2.56 -22.38
2.57 -23.56
2.59 -24.74
2.6 -25.92
2.61 -27.1
2.63 -28.29
2.64 -29.47
2.66 -30.65
2.67 -31.83
2.69 -33.01
2.7 -34.19
2.71 -35.37
2.73 -36.55
2.74 -37.74
2.76 -38.92
2.77 -40.1
2.79 -41.28
2.8 -42.46
2.81 -43.64
2.83 -44.82
2.84 -46.01
2.86 -47.19
2.87 -48.37
2.89 -49.55
2.9 -50.73
2.91 -51.91
2.93 -53.09
2.94 -54.28
2.96 -55.46
2.97 -56.64
2.99 -57.82
3 -59
3.04 -57.87
3.07 -56.74
3.11 -55.61
3.15 -54.49
3.19 -53.36
3.22 -52.23
3.26 -51.1
3.3 -49.97
3.34 -48.85
3.37 -47.72
3.41 -46.59
3.45 -45.46
3.49 -44.33
3.52 -43.21
3.56 -42.08
3.6 -40.95
3.64 -42.14
3.67 -43.34
3.71 -44.53
3.74 -45.72
3.78 -46.91
3.81 -48.11
3.85 -49.3
3.88 -50.49
3.92 -51.69
3.95 -52.88
3.99 -54.07
4.02 -55.27
4.06 -56.46
4.09 -57.65
4.13 -58.85
4.16 -60.04
4.2 -61.23
4.23 -60.05
4.26 -58.87
4.29 -57.69
4.31 -56.51
4.34 -55.33
4.37 -54.15
4.4 -52.97
4.43 -51.79
4.46 -50.6
4.49 -49.42
4.51 -48.24
4.54 -47.06
4.57 -45.88
4.6 -44.7
4.63 -43.52
4.66 -42.34
4.69 -41.16
4.71 -39.98
4.74 -38.8
4.77 -37.61
4.8 -36.43
4.81 -37.63
4.83 -38.83
4.84 -40.02
4.86 -41.22
4.87 -42.41
4.89 -43.61
4.9 -44.8
4.91 -46
4.93 -47.2
4.94 -48.39
4.96 -49.59
4.97 -50.78
4.99 -51.98
5 -53.17
5.01 -54.37
5.03 -55.57
5.04 -56.76
5.06 -57.96
5.07 -59.15
5.09 -60.35
5.1 -61.55
5.11 -62.74
5.13 -63.94
5.14 -65.13
5.16 -66.33
5.17 -67.53
5.19 -68.72
5.2 -69.92
5.21 -71.11
5.23 -72.31
5.24 -73.5
5.26 -74.7
5.27 -75.9
5.29 -77.09
5.3 -78.29
5.31 -79.48
5.33 -80.68
5.34 -81.87
5.36 -83.07
5.37 -84.27
5.39 -85.46
5.4 -86.66
5.6 -87.57
5.8 -88.49
6 -89.4
6.03 -88.23
6.05 -87.06
6.08 -85.9
6.1 -84.73
6.13 -83.56
6.16 -82.39
6.18 -81.22
6.21 -80.06
6.23 -78.89
6.26 -77.72
6.29 -76.55
6.31 -75.39
6.34 -74.22
6.37 -73.05
6.39 -71.88
6.42 -70.71
6.44 -69.55
6.47 -68.38
6.5 -67.21
6.52 -66.04
6.55 -64.87
6.57 -63.71
6.6 -62.54
6.61 -63.74
6.63 -64.94
6.64 -66.14
6.66 -67.34
6.67 -68.54
6.69 -69.74
6.7 -70.94
6.72 -72.14
6.73 -73.33
6.75 -74.53
6.76 -75.73
6.78 -76.93
6.79 -78.13
6.81 -79.33
6.82 -80.53
6.84 -81.73
6.85 -82.93
6.87 -84.13
6.88 -85.33
6.9 -86.53
6.91 -87.73
6.93 -88.93
6.94 -90.13
6.96 -91.33
6.97 -92.53
6.99 -93.73
7 -94.93
7.02 -96.13
7.03 -97.33
7.05 -98.53
7.06 -99.73
7.08 -100.93
7.09 -102.13
7.11 -103.33
7.12 -104.53
7.14 -105.72
7.15 -106.93
7.17 -108.12
7.18 -109.32
7.2 -110.52
7.22 -109.35
7.24 -108.17
7.26 -106.99
7.27 -105.81
7.29 -104.64
7.31 -103.46
7.33 -102.28
7.35 -101.1
7.37 -99.93
7.39 -98.75
7.41 -97.57
7.42 -96.4
7.44 -95.22
7.46 -94.04
7.48 -92.86
7.5 -91.69
7.52 -90.51
7.54 -89.33
7.56 -88.16
7.58 -86.98
7.59 -85.8
7.61 -84.62
7.63 -83.45
7.65 -82.27
7.67 -81.09
7.69 -79.91
7.71 -78.74
7.73 -77.56
7.74 -76.38
7.76 -75.2
7.78 -74.03
7.8 -72.85
7.82 -74.04
7.84 -75.23
7.86 -76.42
7.88 -77.62
7.9 -78.81
7.92 -80
7.94 -81.19
7.97 -82.38
7.99 -83.57
8.01 -84.77
8.03 -85.96
8.05 -87.15
8.07 -88.34
8.09 -89.53
8.11 -90.72
8.13 -91.92
8.15 -93.11
8.17 -94.3
8.19 -95.49
8.21 -96.68
8.23 -97.87
8.26 -99.06
8.28 -100.26
8.3 -101.45
8.32 -102.64
8.34 -103.83
8.36 -105.02
8.38 -106.21
8.4 -107.41
8.5 -108.41
8.6 -109.42
8.7 -110.43
8.8 -111.44
8.9 -112.44
9 -113.45
9.15 -112.32
9.3 -111.19
9.45 -110.06
9.6 -108.93
9.64 -107.73
9.67 -106.54
9.71 -105.34
9.74 -104.14
9.78 -102.94
9.81 -101.74
9.85 -100.54
9.88 -99.34
9.92 -98.14
9.95 -96.94
9.99 -95.74
10.02 -94.55
10.06 -93.35
10.09 -92.15
10.13 -90.95
10.16 -89.75
10.2 -88.55
10.25 -87.39
10.3 -86.24
10.35 -85.08
10.4 -83.92
10.45 -82.77
10.5 -81.61
10.55 -80.45
10.6 -79.3
10.65 -78.14
10.7 -76.98
10.75 -75.83
10.8 -74.67
10.89 -75.78
10.97 -76.9
11.06 -78.01
11.14 -79.12
11.23 -80.23
11.31 -81.35
11.4 -82.46
11.52 -83.64
11.64 -84.81
11.76 -85.99
11.88 -87.16
12 -88.34
12.08 -87.15
12.15 -85.95
12.23 -84.76
12.3 -83.57
12.38 -82.38
12.45 -81.19
12.53 -79.99
12.6 -78.8
13.2 -79.87
13.5 -79.14
13.8 -78.41
13.89 -77.26
13.97 -76.1
14.06 -74.95
14.14 -73.8
14.23 -72.65
14.31 -71.5
14.4 -70.34
14.5 -69.31
14.6 -68.29
14.7 -67.26
14.8 -66.23
14.9 -65.2
15 -64.17
15.15 -63.11
15.3 -62.05
15.45 -60.98
15.6 -59.92
15.8 -60.92
16 -61.91
16.2 -62.91
16.25 -64.08
16.31 -65.26
16.36 -66.44
16.42 -67.61
16.47 -68.79
16.53 -69.97
16.58 -71.14
16.64 -72.32
16.69 -73.49
16.75 -74.67
16.8 -75.85
16.83 -74.7
16.85 -73.55
16.88 -72.4
16.91 -71.25
16.94 -70.09
16.96 -68.94
16.99 -67.79
17.02 -66.64
17.05 -65.49
17.07 -64.34
17.1 -63.19
17.13 -62.04
17.15 -60.89
17.18 -59.74
17.21 -58.59
17.24 -57.44
17.26 -56.29
17.29 -55.14
17.32 -53.99
17.35 -52.84
17.37 -51.69
17.4 -50.54
17.5 -51.69
17.6 -52.84
17.7 -53.99
17.8 -55.14
17.9 -56.28
18 -57.43
18.15 -58.37
18.3 -59.3
18.45 -60.24
18.6 -61.17
18.9 -60.55
19.2 -59.92
19.3 -58.82
19.4 -57.71
19.5 -56.61
19.6 -55.5
19.7 -54.4
19.8 -53.29
20.4 -53.68
20.7 -52.69
21 -51.7
21.07 -50.61
21.13 -49.52
21.2 -48.43
21.27 -47.34
21.33 -46.25
21.4 -45.16
21.47 -44.07
21.53 -42.97
21.6 -41.89
21.65 -43.01
21.71 -44.13
21.76 -45.25
21.82 -46.37
21.87 -47.49
21.93 -48.61
21.98 -49.73
22.04 -50.85
22.09 -51.97
22.15 -53.09
22.2 -54.21
22.27 -53.06
22.33 -51.91
22.4 -50.76
22.47 -49.61
22.53 -48.47
22.6 -47.32
22.67 -46.17
22.73 -45.02
22.8 -43.87
22.87 -44.94
22.93 -46.01
23 -47.09
23.07 -48.16
23.13 -49.23
23.2 -50.3
23.27 -51.37
23.33 -52.44
23.4 -53.51
23.55 -52.54
23.7 -51.57
23.85 -50.6
24 -49.63
24.09 -48.49
24.17 -47.36
24.26 -46.22
24.34 -45.08
24.43 -43.94
24.51 -42.81
24.6 -41.67
24.75 -40.52
24.9 -39.36
25.05 -38.21
25.2 -37.06
25.5 -36.41
25.8 -35.77
26.1 -36.43
26.4 -37.09
26.55 -38.26
26.7 -39.42
26.85 -40.59
27 -41.76
27.6 -40.69
27.68 -39.51
27.75 -38.33
27.83 -37.15
27.9 -35.97
27.98 -34.79
28.05 -33.62
28.13 -32.44
28.2 -31.26
28.4 -32.07
28.6 -32.88
28.8 -33.69
28.95 -32.62
29.1 -31.55
29.25 -30.48
29.4 -29.41
29.7 -28.72
30 -28.03
30.6 -27.36
30.7 -26.29
30.8 -25.23
30.9 -24.17
31 -23.1
31.1 -22.04
31.2 -20.97
31.35 -21.96
31.5 -22.95
31.65 -23.93
31.8 -24.92
32.1 -23.88
32.4 -22.83
32.5 -24.03
32.6 -25.23
32.7 -26.42
32.8 -27.62
32.9 -28.82
33 -30.02
33.07 -28.85
33.13 -27.69
33.2 -26.52
33.27 -25.36
33.33 -24.19
33.4 -23.03
33.47 -21.86
33.53 -20.7
33.6 -19.53
33.7 -20.65
33.8 -21.77
33.9 -22.89
34 -24.02
34.1 -25.14
34.2 -26.26
34.3 -25.17
34.4 -24.09
34.5 -23.01
34.6 -21.93
34.7 -20.84
34.8 -19.76
34.95 -18.67
35.1 -17.59
35.25 -16.5
35.4 -15.42
35.7 -16.18
36 -16.94
36.12 -18.12
36.24 -19.3
36.36 -20.48
36.48 -21.66
36.6 -22.84
36.72 -21.8
36.84 -20.75
36.96 -19.71
37.08 -18.66
37.2 -17.62
37.4 -18.51
37.6 -19.4
37.8 -20.29
37.92 -19.11
38.04 -17.94
38.16 -16.77
38.28 -15.6
38.4 -14.42
38.7 -15.36
39 -16.29
39.3 -15.68
39.6 -15.06
39.75 -16.06
39.9 -17.06
40.05 -18.07
40.2 -19.07
40.28 -17.91
40.35 -16.75
40.43 -15.59
40.5 -14.43
40.57 -13.27
40.65 -12.11
40.72 -10.95
40.8 -9.79
41 -10.6
41.2 -11.42
41.4 -12.24
41.6 -13.13
41.8 -14.02
42 -14.91
42.3 -14.09
42.6 -13.28
42.72 -12.29
42.84 -11.31
42.96 -10.32
43.08 -9.34
43.2 -8.36
43.5 -9.23
43.8 -10.09
44 -10.93
44.2 -11.77
44.4 -12.6
44.5 -11.56
44.6 -10.52
44.7 -9.49
44.8 -8.45
44.9 -7.41
45 -6.37
45.15 -5.42
45.3 -4.46
45.45 -3.51
45.6 -2.56
45.7 -3.64
45.8 -4.73
45.9 -5.81
46 -6.9
46.1 -7.98
46.2 -9.07
46.35 -7.99
46.5 -6.91
46.65 -5.82
46.8 -4.74
47.1 -3.73
47.4 -2.72
48 -2.87
48.12 -3.83
48.24 -4.8
48.36 -5.77
48.48 -6.73
48.6 -7.7
48.7 -6.6
48.8 -5.5
48.9 -4.39
49 -3.29
49.1 -2.19
49.2 -1.09
49.5 -0.31
49.8 0.46
50 -0.64
50.2 -1.74
50.4 -2.84
50.5 -3.85
50.6 -4.86
50.7 -5.87
50.8 -6.88
50.9 -7.89
51 -8.9
51.07 -7.82
51.13 -6.75
51.2 -5.67
51.27 -4.59
51.33 -3.51
51.4 -2.43
51.47 -1.35
51.53 -0.27
51.6 0.81
51.7 -0.22
51.8 -1.25
51.9 -2.28
52 -3.31
52.1 -4.35
52.2 -5.38
52.8 -4.28
53.1 -4.96
53.4 -5.64
53.6 -4.81
53.8 -3.98
54 -3.15
54.15 -4.27
54.3 -5.4
54.45 -6.52
54.6 -7.64
54.67 -6.53
54.73 -5.41
54.8 -4.29
54.87 -3.17
54.93 -2.05
55 -0.94
55.07 0.18
55.13 1.3
55.2 2.42
55.29 1.26
55.37 0.1
55.46 -1.06
55.54 -2.22
55.63 -3.38
55.71 -4.54
55.8 -5.7
55.92 -4.53
56.04 -3.35
56.16 -2.18
56.28 -1
56.4 0.17
56.6 -0.85
56.8 -1.87
57 -2.89
57.3 -3.83
57.6 -4.78
57.9 -4.12
58.2 -3.47
58.5 -2.74
58.8 -2
59.4 -2.59
59.52 -1.43
59.64 -0.27
59.76 0.89
59.88 2.06
60 3.22
60.3 2.12
60.6 1.01
60.69 -0.09
60.77 -1.19
60.86 -2.3
60.94 -3.4
61.03 -4.51
61.11 -5.61
61.2 -6.71
61.4 -5.67
61.6 -4.62
61.8 -3.57
62 -2.72
62.2 -1.88
62.4 -1.03
62.52 -1.99
62.64 -2.96
62.76 -3.92
62.88 -4.89
63 -5.85
63.2 -4.98
63.4 -4.11
63.6 -3.23
63.72 -4.2
63.84 -5.18
63.96 -6.15
64.08 -7.12
64.2 -8.09
64.4 -7.25
64.6 -6.42
64.8 -5.59
64.92 -4.61
65.04 -3.64
65.16 -2.66
65.28 -1.69
65.4 -0.71
65.7 -1.33
66 -1.94
66.2 -3.08
66.4 -4.22
66.6 -5.36
66.9 -6.31
67.2 -7.26
67.8 -6.12
67.9 -4.97
68 -3.82
68.1 -2.67
68.2 -1.52
68.3 -0.37
68.4 0.78
68.7 -0.32
69 -1.43
69.6 -0.73
69.8 -1.91
70 -3.09
70.2 -4.27
70.32 -3.11
70.44 -1.95
70.56 -0.8
70.68 0.36
70.8 1.52
71 0.56
71.2 -0.41
71.4 -1.37
72 -0.94
72.3 -1.66
72.6 -2.39
72.9 -1.27
73.2 -0.15
73.8 -0.36
74.1 -1.51
74.4 -2.65
74.7 -1.63
75 -0.61
75.2 -1.61
75.4 -2.6
75.6 -3.59
75.9 -2.76
76.2 -1.92
76.8 -1.41
76.95 -0.39
77.1 0.62
77.25 1.63
77.4 2.64
77.55 1.44
77.7 0.24
77.85 -0.96
78 -2.16
78.3 -2.94
78.6 -3.73
78.7 -2.65
78.8 -1.57
78.9 -0.49
79 0.59
79.1 1.67
79.2 2.75
79.8 1.7
80.4 2.31
80.7 3.02
81 3.73
81.2 2.61
81.4 1.49
81.6 0.38
82.2 -0.55
82.35 -1.59
82.5 -2.64
82.65 -3.69
82.8 -4.73
82.95 -3.7
83.1 -2.66
83.25 -1.63
83.4 -0.59
83.55 0.38
83.7 1.35
83.85 2.32
84 3.3
84.12 2.12
84.24 0.95
84.36 -0.22
84.48 -1.39
84.6 -2.56
84.8 -1.68
85 -0.8
85.2 0.09
85.8 1.17
86.4 0.86
86.7 0.08
87 -0.69
87.6 -1.49
87.7 -0.47
87.8 0.54
87.9 1.56
88 2.57
88.1 3.58
88.2 4.6
88.8 4.37
89.4 4.79
90 4.17
90.3 3.4
90.6 2.63
91.2 2.15
91.5 3.27
91.8 4.39
92.1 3.6
92.4 2.81
92.7 3.96
93 5.11
93.6 4.57
93.9 3.63
94.2 2.7
94.5 1.52
94.8 0.35
95 1.22
95.2 2.09
95.4 2.96
95.55 1.87
95.7 0.79
95.85 -0.3
96 -1.38
96.3 -0.28
96.6 0.83
96.75 1.73
96.9 2.64
97.05 3.55
97.2 4.46
97.8 3.72
97.95 2.8
98.1 1.87
98.25 0.95
98.4 0.02
98.55 1.09
98.7 2.16
98.85 3.24
99 4.31
99.15 3.36
99.3 2.41
99.45 1.46
99.6 0.51
100.2 1.05
100.5 2.2
100.8 3.36
101.1 4.17
101.4 4.98
101.55 3.94
101.7 2.9
101.85 1.86
102 0.82
102.2 1.76
102.4 2.7
102.6 3.63
102.7 2.46
102.8 1.29
102.9 0.12
103 -1.04
103.1 -2.21
103.2 -3.38
103.4 -2.26
103.6 -1.15
103.8 -0.03
103.92 1.16
104.04 2.36
104.16 3.55
104.28 4.74
104.4 5.94
104.52 4.92
104.64 3.9
104.76 2.87
104.88 1.85
105 0.83
105.2 2.02
105.4 3.21
105.6 4.41
106.2 5.44
106.5 4.38
106.8 3.33
107.1 2.23
107.4 1.13
107.55 2.29
107.7 3.46
107.85 4.62
108 5.78
108.2 4.9
108.4 4.02
108.6 3.14
109.2 2.9
109.32 3.99
109.44 5.08
109.56 6.17
109.68 7.25
109.8 8.34
110 7.49
110.2 6.65
110.4 5.8
110.55 4.66
110.7 3.52
110.85 2.39
111 1.25
111.2 2.07
111.4 2.89
111.6 3.72
112.2 2.81
112.5 1.99
112.8 1.16
112.92 2.15
113.04 3.14
113.16 4.14
113.28 5.13
113.4 6.12
114 6.79
114.2 5.89
114.4 4.99
114.6 4.09
114.75 3.03
114.9 1.97
115.05 0.91
115.2 -0.14
115.4 0.71
115.6 1.56
115.8 2.41
116.4 1.25
116.49 2.29
116.57 3.32
116.66 4.36
116.74 5.39
116.83 6.43
116.91 7.46
117 8.5
117.2 7.56
117.4 6.63
117.6 5.7
117.9 4.75
118.2 3.8
118.4 4.78
118.6 5.76
118.8 6.74
119.1 5.67
119.4 4.61
119.6 3.74
119.8 2.86
120 1.99
120.6 1.42
120.9 2.07
121.2 2.72
121.8 2.98
121.95 4.11
122.1 5.23
122.25 6.36
122.4 7.49
122.55 6.53
122.7 5.57
122.85 4.62
123 3.66
123.6 4.19
123.9 4.83
124.2 5.47
124.5 6.49
124.8 7.5
124.95 6.4
125.1 5.31
125.25 4.21
125.4 3.11
125.7 2.16
126 1.2
126.3 2.18
126.6 3.16
127.2 3.24
127.8 3.42
128 4.47
128.2 5.51
128.4 6.55
128.7 5.89
129 5.22
129.3 4.3
129.6 3.38
129.9 4.45
130.2 5.51
130.4 4.33
130.6 3.15
130.8 1.97
131.1 2.91
131.4 3.84
132 4.67
132.2 5.47
132.4 6.28
132.6 7.08
132.75 6.15
132.9 5.21
133.05 4.27
133.2 3.34
133.5 2.63
133.8 1.93
134.1 3.07
134.4 4.21
135 4.63
135.6 4.46
135.75 5.37
135.9 6.29
136.05 7.21
136.2 8.13
136.5 7.1
136.8 6.06
137 6.91
137.2 7.77
137.4 8.62
137.55 7.66
137.7 6.69
137.85 5.73
138 4.76
138.6 4.82
138.72 5.97
138.84 7.11
138.96 8.25
139.08 9.39
139.2 10.53
139.3 9.35
139.4 8.16
139.5 6.98
139.6 5.79
139.7 4.61
139.8 3.42
140.1 4.3
140.4 5.17
140.6 4.33
140.8 3.5
141 2.66
141.3 3.54
141.6 4.41
142.2 5.58
142.8 5.58
143.4 6.1
143.7 5.09
144 4.07
144.6 4.21
144.75 5.36
144.9 6.51
145.05 7.66
145.2 8.81
145.8 8.46
146 7.56
146.2 6.66
146.4 5.76
147 5.8
147.6 5.41
147.9 4.69
148.2 3.97
148.35 4.99
148.5 6.01
148.65 7.03
148.8 8.05
149.1 7.26
149.4 6.47
149.7 5.85
150 5.24
150.6 4.72
150.8 5.71
151 6.69
151.2 7.68
151.8 7.83
152.1 7.17
152.4 6.5
153 7
153.3 7.95
153.6 8.91
153.72 7.86
153.84 6.81
153.96 5.76
154.08 4.71
154.2 3.67
154.5 4.86
154.8 6.05
155.4 5.36
155.55 6.32
155.7 7.27
155.85 8.22
156 9.17
156.2 8.21
156.4 7.25
156.6 6.29
157.2 6.38
157.8 7.33
158.4 6.61
159 6.22
159.6 6.76
160.2 6.13
160.5 6.97
160.8 7.82
161.4 6.73
161.7 5.76
162 4.78
162.6 5.73
163.2 6.33
163.4 5.42
163.6 4.51
163.8 3.6
164.4 3.28
165 3.19
165.12 4.32
165.24 5.46
165.36 6.6
165.48 7.74
165.6 8.87
165.9 7.82
166.2 6.76
166.8 7.82
167 6.72
167.2 5.62
167.4 4.52
167.7 5.37
168 6.23
168.6 6.41
169.2 5.94
169.5 6.59
169.8 7.24
170.4 8.27
170.7 7.25
171 6.23
171.6 6.45
172.2 6.95
172.35 5.79
172.5 4.64
172.65 3.49
172.8 2.33
172.95 3.48
173.1 4.63
173.25 5.78
173.4 6.92
174 7.83
174.3 6.65
174.6 5.46
174.75 6.39
174.9 7.33
175.05 8.26
175.2 9.2
175.32 8.21
175.44 7.21
175.56 6.22
175.68 5.22
175.8 4.23
176 5.19
176.2 6.15
176.4 7.1
176.7 7.78
177 8.46
177.15 7.52
177.3 6.59
177.45 5.66
177.6 4.72
177.8 5.53
178 6.34
178.2 7.15
178.8 6.6
179 5.53
179.2 4.45
179.4 3.38
179.55 4.57
179.7 5.75
179.85 6.94
180 8.12
180.2 7.16
180.4 6.2
180.6 5.24
181.2 5.87
181.8 6.55
182.4 5.41
183 5.27
183.3 6.39
183.6 7.5
183.9 6.81
184.2 6.12
184.5 7.01
184.8 7.9
185.4 7.85
185.7 9
186 10.15
186.3 8.96
186.6 7.77
186.9 6.71
187.2 5.65
187.5 6.56
187.8 7.47
188 6.45
188.2 5.42
188.4 4.4
188.7 5.49
189 6.58
189.3 5.55
189.6 4.52
189.9 5.35
190.2 6.19
190.8 5.82
191.4 6.36
191.7 5.66
192 4.97
192.3 5.83
192.6 6.7
193.2 7.35
193.5 8.21
193.8 9.07
193.95 8.15
194.1 7.22
194.25 6.29
194.4 5.36
195 5.23
195.3 6.07
195.6 6.91
196.2 5.74
196.5 4.61
196.8 3.48
197 4.34
197.2 5.21
197.4 6.08
198 5.96
198.6 6.87
199.2 6.71
199.8 5.53
200.4 5.12
200.6 4.31
200.8 3.51
201 2.7
201.3 3.78
201.6 4.86
201.9 5.55
202.2 6.24
202.8 6.96
203 6.06
203.2 5.16
203.4 4.26
203.52 5.37
203.64 6.49
203.76 7.6
203.88 8.71
204 9.83
204.12 8.78
204.24 7.73
204.36 6.69
204.48 5.64
204.6 4.59
204.9 5.59
205.2 6.6
205.8 7.5
206.4 6.75
207 6.14
207.3 6.79
207.6 7.44
207.9 6.62
208.2 5.8
208.5 6.88
208.8 7.96
209.1 7.35
209.4 6.74
210 7.05
210.6 7.45
211.2 8.15
211.35 6.98
211.5 5.81
211.65 4.63
211.8 3.46
212.1 4.59
212.4 5.72
213 6.6
213.6 5.43
213.8 6.27
214 7.12
214.2 7.96
214.35 6.98
214.5 6
214.65 5.02
214.8 4.04
215.4 4.33
216 3.58
216.6 4.72
217.2 5.55
217.5 6.54
217.8 7.52
218.1 8.59
218.4 9.66
218.6 8.72
218.8 7.77
219 6.83
219.6 7.03
219.9 7.65
220.2 8.27
220.5 7.61
220.8 6.95
221.4 7.49
221.6 6.63
221.8 5.77
222 4.9
222.15 6.01
222.3 7.12
222.45 8.24
222.6 9.35
222.75 8.3
222.9 7.25
223.05 6.2
223.2 5.15
223.35 6.17
223.5 7.18
223.65 8.2
223.8 9.22
224.4 9.07
224.55 8.08
224.7 7.09
224.85 6.1
225 5.11
225.6 5.83
225.9 6.71
226.2 7.58
226.4 6.75
226.6 5.91
226.8 5.08
227.1 6.09
227.4 7.1
228 5.95
228.6 6.71
228.9 7.65
229.2 8.58
229.5 7.65
229.8 6.73
230.4 6.02
231 6.29
231.6 5.32
231.75 6.28
231.9 7.24
232.05 8.2
232.2 9.16
232.5 8.2
232.8 7.24
233.4 7.68
233.7 6.82
234 5.97
234.6 6.41
235.2 5.77
235.5 5.16
235.8 4.54
236.1 5.72
236.4 6.91
237 6.63
237.6 6.38
238.2 6.12
238.8 6.63
239.4 7.79
239.6 6.95
239.8 6.11
240 5.27
240.2 6.26
240.4 7.25
240.6 8.24
241.2 7.58
241.8 7.25
242.4 7.13
242.7 6.33
243 5.53
243.2 6.53
243.4 7.53
243.6 8.54
243.8 7.52
244 6.5
244.2 5.47
244.8 5.75
245 6.88
245.2 8.01
245.4 9.14
245.6 8.09
245.8 7.04
246 5.99
246.3 6.76
246.6 7.53
246.9 6.51
247.2 5.49
247.5 6.41
247.8 7.33
248.4 6.41
248.6 7.22
248.8 8.04
249 8.85
249.3 7.81
249.6 6.76
250.2 6.97
250.5 6.34
250.8 5.7
251.4 5.64
251.7 6.3
252 6.95
252.3 7.85
252.6 8.74
253.2 8.27
253.8 7.64
254.4 6.89
255 7.95
255.6 7.32
256.2 7.83
256.8 7.31
257.4 8.13
258 8.68
258.3 7.52
258.6 6.37
259.2 7.06
259.8 7.15
260.4 8.22
261 7.14
261.6 8.24
262.2 8.46
262.5 7.78
262.8 7.09
263.1 8.04
263.4 8.98
264 9.35
264.6 10.48
264.8 9.59
265 8.69
265.2 7.79
265.8 6.86
266.1 7.54
266.4 8.21
267 7.72
267.6 6.75
267.9 7.72
268.2 8.7
268.8 8.4
269.4 8.16
270 7.82
270.6 6.67
270.9 6
271.2 5.33
271.4 6.27
271.6 7.22
271.8 8.16
272.1 7.12
272.4 6.08
273 7.17
273.3 8.18
273.6 9.19
273.8 8.15
274 7.11
274.2 6.06
274.4 7.09
274.6 8.11
274.8 9.13
275 8.29
275.2 7.45
275.4 6.6
275.7 7.72
276 8.84
276.3 7.71
276.6 6.57
276.9 7.43
277.2 8.29
277.4 7.26
277.6 6.23
277.8 5.2
277.95 6.1
278.1 7.01
278.25 7.91
278.4 8.82
278.7 9.48
279 10.14
279.12 9.13
279.24 8.12
279.36 7.11
279.48 6.09
279.6 5.08
279.8 6.22
280 7.36
280.2 8.5
280.8 7.73
281.4 6.58
282 5.78
282.3 6.77
282.6 7.76
283.2 7.38
283.4 8.2
283.6 9.02
283.8 9.84
284.1 8.68
284.4 7.53
284.7 6.57
285 5.61
285.3 6.79
285.6 7.97
286.2 7.33
286.4 6.4
286.6 5.48
286.8 4.55
287 5.36
287.2 6.17
287.4 6.98
287.7 7.98
288 8.99
288.3 7.88
288.6 6.78
289.2 6.35
289.4 7.42
289.6 8.49
289.8 9.55
290.1 8.78
290.4 8.01
291 7.8
291.3 6.68
291.6 5.56
291.75 6.64
291.9 7.73
292.05 8.81
292.2 9.89
292.4 8.79
292.6 7.68
292.8 6.57
293.1 7.64
293.4 8.71
294 8.72
294.6 8.54
295.2 8.88
295.4 7.76
295.6 6.65
295.8 5.53
296.1 6.5
296.4 7.46
297 7.25
297.3 8.08
297.6 8.91
298.2 9.47
298.4 8.58
298.6 7.69
298.8 6.8
299.4 6.8
300 7.72
/

==> al08.dat <==
\plotquick
0.6 0
0.61 -0.74
0.63 -1.47
0.64 -2.21
0.66 -2.94
0.67 -3.68
0.68 -4.41
0.7 -5.15
0.71 -5.88
0.73 -6.62
0.74 -7.36
0.75 -8.09
0.77 -8.83
0.78 -9.56
0.8 -10.3
0.81 -11.03
0.82 -11.77
0.84 -12.5
0.85 -13.24
0.87 -13.98
0.88 -14.71
0.89 -15.45
0.91 -16.18
0.92 -16.92
0.93 -17.65
0.95 -18.39
0.96 -19.12
0.98 -19.86
0.99 -20.59
1 -21.33
1.02 -22.07
1.03 -22.8
1.05 -23.54
1.06 -24.27
1.07 -25.01
1.09 -25.74
1.1 -26.48
1.12 -27.21
1.13 -27.95
1.14 -28.68
1.16 -29.42
1.17 -30.16
1.19 -30.89
1.2 -31.63
1.21 -32.38
1.21 -33.12
1.22 -33.87
1.23 -34.62
1.24 -35.37
1.24 -36.12
1.25 -36.87
1.26 -37.61
1.27 -38.36
1.27 -39.11
1.28 -39.86
1.29 -40.61
1.3 -41.36
1.3 -42.1
1.31 -42.85
1.32 -43.6
1.33 -44.35
1.33 -45.1
1.34 -45.85
1.35 -46.6
1.36 -47.34
1.36 -48.09
1.37 -48.84
1.38 -49.59
1.39 -50.34
1.39 -51.09
1.4 -51.84
1.41 -52.58
1.41 -53.33
1.42 -54.08
1.43 -54.83
1.44 -55.58
1.44 -56.33
1.45 -57.07
1.46 -57.82
1.47 -58.57
1.47 -59.32
1.48 -60.07
1.49 -60.82
1.5 -61.56
1.5 -62.31
1.51 -63.06
1.52 -63.81
1.53 -64.56
1.53 -65.31
1.54 -66.06
1.55 -66.8
1.56 -67.55
1.56 -68.3
1.57 -69.05
1.58 -69.8
1.59 -70.55
1.59 -71.29
1.6 -72.04
1.61 -72.79
1.61 -73.54
1.62 -74.29
1.63 -75.04
1.64 -75.78
1.64 -76.53
1.65 -77.28
1.66 -78.03
1.67 -78.78
1.67 -79.53
1.68 -80.28
1.69 -81.02
1.7 -81.77
1.7 -82.52
1.71 -83.27
1.72 -84.02
1.73 -84.77
1.73 -85.51
1.74 -86.26
1.75 -87.01
1.76 -87.76
1.76 -88.51
1.77 -89.26
1.78 -90
1.79 -90.75
1.79 -91.5
1.8 -92.25
1.86 -91.51
1.92 -90.78
1.98 -90.04
2.04 -89.31
2.1 -88.57
2.16 -87.84
2.22 -87.1
2.28 -86.37
2.34 -85.63
2.4 -84.9
2.44 -84.18
2.48 -83.46
2.51 -82.73
2.55 -82.01
2.59 -81.29
2.63 -80.57
2.66 -79.85
2.7 -79.13
2.74 -78.41
2.78 -77.68
2.81 -76.96
2.85 -76.24
2.89 -75.52
2.93 -74.8
2.96 -74.08
3 -73.36
3.02 -74.1
3.03 -74.85
3.05 -75.6
3.06 -76.35
3.08 -77.1
3.09 -77.85
3.11 -78.6
3.12 -79.35
3.14 -80.1
3.15 -80.85
3.17 -81.6
3.18 -82.34
3.2 -83.09
3.22 -83.84
3.23 -84.59
3.25 -85.34
3.26 -86.09
3.28 -86.84
3.29 -87.59
3.31 -88.34
3.32 -89.09
3.34 -89.83
3.35 -90.58
3.37 -91.33
3.38 -92.08
3.4 -92.83
3.42 -93.58
3.43 -94.33
3.45 -95.08
3.46 -95.83
3.48 -96.58
3.49 -97.32
3.51 -98.07
3.52 -98.82
3.54 -99.57
3.55 -100.32
3.57 -101.07
3.58 -101.82
3.6 -102.57
3.69 -101.82
3.77 -101.07
3.86 -100.32
3.94 -99.57
4.03 -98.83
4.11 -98.08
4.2 -97.33
4.32 -96.6
4.44 -95.87
4.56 -95.15
4.68 -94.42
4.8 -93.69
4.81 -92.95
4.82 -92.21
4.84 -91.47
4.85 -90.73
4.86 -89.99
4.87 -89.25
4.88 -88.51
4.89 -87.77
4.91 -87.03
4.92 -86.29
4.93 -85.55
4.94 -84.8
4.95 -84.06
4.96 -83.32
4.98 -82.58
4.99 -81.84
5 -81.1
5.01 -80.36
5.02 -79.62
5.04 -78.88
5.05 -78.14
5.06 -77.4
5.07 -76.66
5.08 -75.92
5.09 -75.18
5.11 -74.44
5.12 -73.7
5.13 -72.96
5.14 -72.22
5.15 -71.48
5.16 -70.74
5.18 -70
5.19 -69.26
5.2 -68.52
5.21 -67.78
5.22 -67.04
5.24 -66.3
5.25 -65.56
5.26 -64.82
5.27 -64.08
5.28 -63.34
5.29 -62.59
5.31 -61.85
5.32 -61.11
5.33 -60.38
5.34 -59.63
5.35 -58.89
5.36 -58.15
5.38 -57.41
5.39 -56.67
5.4 -55.93
5.43 -55.21
5.46 -54.48
5.49 -53.75
5.53 -53.03
5.56 -52.3
5.59 -51.57
5.62 -50.85
5.65 -50.12
5.68 -49.39
5.72 -48.67
5.75 -47.94
5.78 -47.22
5.81 -46.49
5.84 -45.76
5.87 -45.04
5.91 -44.31
5.94 -43.58
5.97 -42.86
6 -42.13
6.05 -42.82
6.11 -43.5
6.16 -44.19
6.22 -44.88
6.27 -45.57
6.33 -46.25
6.38 -46.94
6.44 -47.62
6.49 -48.31
6.55 -49
6.6 -49.69
6.63 -48.94
6.67 -48.2
6.7 -47.46
6.73 -46.72
6.77 -45.97
6.8 -45.23
6.83 -44.49
6.87 -43.74
6.9 -43
6.93 -42.26
6.97 -41.52
7 -40.77
7.03 -40.03
7.07 -39.29
7.1 -38.55
7.13 -37.8
7.17 -37.06
7.2 -36.32
7.25 -37.05
7.3 -37.78
7.35 -38.51
7.4 -39.24
7.45 -39.98
7.5 -40.71
7.55 -41.44
7.6 -42.17
7.65 -42.9
7.7 -43.64
7.75 -44.37
7.8 -45.1
7.82 -44.37
7.84 -43.65
7.86 -42.92
7.88 -42.19
7.9 -41.46
7.92 -40.73
7.94 -40.01
7.95 -39.28
7.97 -38.55
7.99 -37.83
8.01 -37.1
8.03 -36.37
8.05 -35.64
8.07 -34.92
8.09 -34.19
8.11 -33.46
8.13 -32.73
8.15 -32.01
8.17 -31.28
8.19 -30.55
8.21 -29.83
8.23 -29.1
8.25 -28.37
8.26 -27.64
8.28 -26.92
8.3 -26.19
8.32 -25.46
8.34 -24.73
8.36 -24.01
8.38 -23.28
8.4 -22.55
8.44 -23.3
8.47 -24.05
8.51 -24.79
8.54 -25.54
8.58 -26.29
8.61 -27.03
8.65 -27.78
8.68 -28.53
8.72 -29.28
8.75 -30.02
8.79 -30.77
8.82 -31.52
8.86 -32.26
8.89 -33.01
8.93 -33.76
8.96 -34.51
9 -35.25
9.3 -34.61
9.6 -33.97
9.62 -33.23
9.64 -32.49
9.66 -31.76
9.68 -31.02
9.7 -30.28
9.72 -29.54
9.74 -28.8
9.75 -28.06
9.77 -27.32
9.79 -26.58
9.81 -25.84
9.83 -25.1
9.85 -24.36
9.87 -23.62
9.89 -22.89
9.91 -22.15
9.93 -21.41
9.95 -20.67
9.97 -19.93
9.99 -19.19
10.01 -18.45
10.03 -17.71
10.05 -16.97
10.06 -16.23
10.08 -15.49
10.1 -14.75
10.12 -14.01
10.14 -13.28
10.16 -12.54
10.18 -11.8
10.2 -11.06
10.24 -11.77
10.29 -12.49
10.33 -13.21
10.37 -13.92
10.41 -14.64
10.46 -15.36
10.5 -16.07
10.54 -16.79
10.59 -17.51
10.63 -18.22
10.67 -18.94
10.71 -19.65
10.76 -20.37
10.8 -21.09
10.92 -20.35
11.04 -19.62
11.16 -18.89
11.28 -18.15
11.4 -17.42
11.42 -18.16
11.45 -18.89
11.47 -19.63
11.5 -20.37
11.52 -21.11
11.54 -21.84
11.57 -22.58
11.59 -23.32
11.62 -24.05
11.64 -24.79
11.66 -25.53
11.69 -26.27
11.71 -27
11.74 -27.74
11.76 -28.48
11.78 -29.21
11.81 -29.95
11.83 -30.69
11.86 -31.42
11.88 -32.16
11.9 -32.9
11.93 -33.64
11.95 -34.37
11.98 -35.11
12 -35.85
12.07 -35.11
12.13 -34.38
12.2 -33.65
12.27 -32.92
12.33 -32.18
12.4 -31.45
12.47 -30.72
12.53 -29.99
12.6 -29.25
12.64 -28.54
12.69 -27.82
12.73 -27.11
12.77 -26.39
12.81 -25.67
12.86 -24.96
12.9 -24.24
12.94 -23.52
12.99 -22.81
13.03 -22.09
13.07 -21.37
13.11 -20.66
13.16 -19.94
13.2 -19.23
13.5 -19.78
13.8 -20.34
13.85 -19.61
13.91 -18.89
13.96 -18.17
14.02 -17.45
14.07 -16.72
14.13 -16
14.18 -15.28
14.24 -14.56
14.29 -13.83
14.35 -13.11
14.4 -12.39
14.44 -13.09
14.47 -13.8
14.51 -14.51
14.55 -15.21
14.59 -15.92
14.62 -16.62
14.66 -17.33
14.7 -18.04
14.74 -18.74
14.77 -19.45
14.81 -20.16
14.85 -20.86
14.89 -21.57
14.92 -22.27
14.96 -22.98
15 -23.69
15.12 -23.08
15.24 -22.47
15.36 -21.86
15.48 -21.25
15.6 -20.64
15.66 -19.91
15.72 -19.17
15.78 -18.44
15.84 -17.71
15.9 -16.98
15.96 -16.24
16.02 -15.51
16.08 -14.78
16.14 -14.05
16.2 -13.32
16.25 -12.59
16.29 -11.87
16.34 -11.15
16.38 -10.42
16.43 -9.7
16.48 -8.98
16.52 -8.25
16.57 -7.53
16.62 -6.81
16.66 -6.08
16.71 -5.36
16.75 -4.64
16.8 -3.91
17 -4.57
17.2 -5.22
17.4 -5.87
17.45 -6.58
17.51 -7.29
17.56 -7.99
17.62 -8.7
17.67 -9.41
17.73 -10.11
17.78 -10.82
17.84 -11.53
17.89 -12.24
17.95 -12.94
18 -13.65
18.04 -12.91
18.08 -12.17
18.12 -11.43
18.16 -10.7
18.2 -9.96
18.24 -9.22
18.28 -8.48
18.32 -7.74
18.36 -7
18.4 -6.26
18.44 -5.53
18.48 -4.79
18.52 -4.05
18.56 -3.31
18.6 -2.57
18.65 -3.29
18.7 -4
18.75 -4.72
18.8 -5.43
18.85 -6.15
18.9 -6.86
18.95 -7.58
19 -8.29
19.05 -9.01
19.1 -9.72
19.15 -10.44
19.2 -11.15
19.3 -10.45
19.4 -9.75
19.5 -9.05
19.6 -8.35
19.7 -7.65
19.8 -6.95
19.87 -7.65
19.95 -8.36
20.02 -9.06
20.1 -9.76
20.17 -10.46
20.25 -11.16
20.32 -11.87
20.4 -12.57
20.45 -11.85
20.51 -11.13
20.56 -10.41
20.62 -9.7
20.67 -8.98
20.73 -8.26
20.78 -7.54
20.84 -6.82
20.89 -6.11
20.95 -5.39
21 -4.67
21.6 -4.81
21.69 -5.46
21.77 -6.11
21.86 -6.77
21.94 -7.42
22.03 -8.07
22.11 -8.73
22.2 -9.38
22.3 -8.75
22.4 -8.12
22.5 -7.5
22.6 -6.87
22.7 -6.24
22.8 -5.61
22.95 -6.34
23.1 -7.07
23.25 -7.8
23.4 -8.53
23.55 -7.91
23.7 -7.29
23.85 -6.67
24 -6.05
24.07 -5.36
24.13 -4.66
24.2 -3.97
24.27 -3.27
24.33 -2.58
24.4 -1.88
24.47 -1.18
24.53 -0.49
24.6 0.21
24.67 -0.52
24.73 -1.24
24.8 -1.96
24.87 -2.68
24.93 -3.41
25 -4.13
25.07 -4.85
25.13 -5.58
25.2 -6.3
25.25 -5.55
25.29 -4.81
25.34 -4.06
25.38 -3.31
25.43 -2.57
25.48 -1.82
25.52 -1.07
25.57 -0.33
25.62 0.42
25.66 1.17
25.71 1.91
25.75 2.66
25.8 3.4
25.86 2.71
25.92 2.02
25.98 1.33
26.04 0.64
26.1 -0.05
26.16 -0.74
26.22 -1.43
26.28 -2.13
26.34 -2.82
26.4 -3.51
26.52 -2.86
26.64 -2.21
26.76 -1.56
26.88 -0.9
27 -0.25
27.15 -0.94
27.3 -1.63
27.45 -2.32
27.6 -3.01
27.8 -2.31
28 -1.6
28.2 -0.9
28.32 -0.15
28.44 0.6
28.56 1.35
28.68 2.1
28.8 2.85
28.89 2.11
28.97 1.37
29.06 0.63
29.14 -0.11
29.23 -0.84
29.31 -1.58
29.4 -2.32
29.7 -1.76
30 -1.2
30.6 -1.22
30.69 -0.48
30.77 0.26
30.86 1
30.94 1.74
31.03 2.48
31.11 3.22
31.2 3.96
31.35 3.26
31.5 2.56
31.65 1.85
31.8 1.15
32.4 1.73
33 2.1
33.05 1.37
33.1 0.64
33.15 -0.09
33.2 -0.81
33.25 -1.54
33.3 -2.27
33.35 -3
33.4 -3.73
33.45 -4.46
33.5 -5.19
33.55 -5.92
33.6 -6.64
33.65 -5.93
33.71 -5.21
33.76 -4.49
33.82 -3.78
33.87 -3.06
33.93 -2.34
33.98 -1.62
34.04 -0.91
34.09 -0.19
34.15 0.53
34.2 1.24
34.4 0.56
34.6 -0.12
34.8 -0.8
34.87 -0.12
34.95 0.56
35.03 1.24
35.1 1.92
35.18 2.6
35.25 3.28
35.33 3.96
35.4 4.63
35.5 3.97
35.6 3.31
35.7 2.64
35.8 1.98
35.9 1.31
36 0.65
36.6 1.2
36.72 1.89
36.84 2.57
36.96 3.25
37.08 3.93
37.2 4.61
37.4 4.04
37.6 3.47
37.8 2.9
38 3.57
38.2 4.24
38.4 4.91
38.47 4.22
38.53 3.54
38.6 2.86
38.67 2.18
38.73 1.5
38.8 0.81
38.87 0.13
38.93 -0.55
39 -1.23
39.09 -0.51
39.17 0.22
39.26 0.94
39.34 1.66
39.43 2.39
39.51 3.11
39.6 3.83
39.9 4.29
40.2 4.76
40.4 5.45
40.6 6.14
40.8 6.83
40.87 6.09
40.93 5.35
41 4.61
41.07 3.87
41.13 3.12
41.2 2.38
41.27 1.64
41.33 0.9
41.4 0.16
41.7 0.57
42 0.98
42.07 1.7
42.15 2.42
42.22 3.14
42.3 3.87
42.37 4.59
42.45 5.31
42.52 6.04
42.6 6.76
43.2 6.38
43.32 5.71
43.44 5.03
43.56 4.35
43.68 3.67
43.8 2.99
44.1 2.28
44.4 1.56
44.55 0.97
44.7 0.37
44.85 -0.22
45 -0.81
45.06 -0.11
45.12 0.59
45.18 1.29
45.24 1.99
45.3 2.69
45.36 3.39
45.42 4.1
45.48 4.8
45.54 5.5
45.6 6.2
45.8 5.48
46 4.76
46.2 4.04
46.32 3.41
46.44 2.78
46.56 2.16
46.68 1.53
46.8 0.9
47.4 1.13
47.7 0.74
48 0.35
48.07 1.1
48.15 1.85
48.22 2.6
48.3 3.35
48.37 4.09
48.45 4.84
48.52 5.59
48.6 6.34
48.67 5.62
48.73 4.9
48.8 4.18
48.87 3.46
48.93 2.74
49 2.02
49.07 1.3
49.13 0.57
49.2 -0.15
49.29 0.56
49.37 1.27
49.46 1.98
49.54 2.68
49.63 3.39
49.71 4.1
49.8 4.8
50.1 5.3
50.4 5.79
51 5.18
51.15 5.88
51.3 6.58
51.45 7.29
51.6 7.99
51.67 7.25
51.75 6.51
51.82 5.77
51.9 5.03
51.97 4.3
52.05 3.56
52.13 2.82
52.2 2.08
52.32 2.71
52.44 3.33
52.56 3.95
52.68 4.57
52.8 5.2
53 5.93
53.2 6.66
53.4 7.39
54 6.71
54.6 7.1
54.7 6.41
54.8 5.73
54.9 5.04
55 4.36
55.1 3.68
55.2 2.99
55.4 2.28
55.6 1.56
55.8 0.85
55.92 1.56
56.04 2.28
56.16 3
56.28 3.71
56.4 4.43
56.55 3.84
56.7 3.25
56.85 2.66
57 2.07
57.2 2.75
57.4 3.42
57.6 4.1
57.75 4.77
57.9 5.43
58.05 6.1
58.2 6.77
58.8 7.18
59 7.88
59.2 8.59
59.4 9.29
59.49 8.62
59.57 7.95
59.66 7.28
59.74 6.61
59.83 5.94
59.91 5.27
60 4.6
60.6 5.33
60.72 4.62
60.84 3.9
60.96 3.19
61.08 2.47
61.2 1.76
61.25 2.47
61.3 3.19
61.35 3.91
61.4 4.63
61.45 5.35
61.5 6.07
61.55 6.79
61.6 7.5
61.65 8.22
61.7 8.94
61.75 9.66
61.8 10.38
61.89 9.73
61.97 9.07
62.06 8.42
62.14 7.77
62.23 7.12
62.31 6.47
62.4 5.82
63 6.08
63.6 5.36
63.8 6.06
64 6.75
64.2 7.45
64.3 6.81
64.4 6.17
64.5 5.53
64.6 4.89
64.7 4.25
64.8 3.6
64.95 4.24
65.1 4.87
65.25 5.5
65.4 6.14
65.52 5.44
65.64 4.75
65.76 4.06
65.88 3.36
66 2.67
66.2 3.29
66.4 3.91
66.6 4.53
66.72 5.28
66.84 6.03
66.96 6.77
67.08 7.52
67.2 8.27
67.5 7.68
67.8 7.09
68 6.36
68.2 5.63
68.4 4.9
69 4.16
69.06 4.89
69.12 5.61
69.18 6.34
69.24 7.07
69.3 7.8
69.36 8.53
69.42 9.26
69.48 9.99
69.54 10.72
69.6 11.45
69.66 10.77
69.72 10.09
69.78 9.41
69.84 8.73
69.9 8.05
69.96 7.37
70.02 6.69
70.08 6.01
70.14 5.33
70.2 4.65
70.5 5.37
70.8 6.09
71.1 6.8
71.4 7.51
72 6.97
72.3 6.41
72.6 5.85
72.72 6.6
72.84 7.34
72.96 8.08
73.08 8.83
73.2 9.57
73.29 8.91
73.37 8.25
73.46 7.59
73.54 6.93
73.63 6.26
73.71 5.6
73.8 4.94
74.1 4.41
74.4 3.87
75 4.18
75.1 4.84
75.2 5.5
75.3 6.16
75.4 6.82
75.5 7.48
75.6 8.14
75.72 7.51
75.84 6.88
75.96 6.25
76.08 5.61
76.2 4.98
76.5 5.61
76.8 6.25
77.4 5.99
78 6.14
78.15 5.54
78.3 4.93
78.45 4.32
78.6 3.72
78.72 4.44
78.84 5.17
78.96 5.9
79.08 6.62
79.2 7.35
79.5 7.83
79.8 8.31
79.95 8.88
80.1 9.46
80.25 10.03
80.4 10.6
80.49 9.95
80.57 9.29
80.66 8.64
80.74 7.99
80.83 7.33
80.91 6.68
81 6.03
81.3 6.62
81.6 7.22
81.7 7.87
81.8 8.52
81.9 9.18
82 9.83
82.1 10.49
82.2 11.14
82.26 10.42
82.32 9.7
82.38 8.98
82.44 8.26
82.5 7.54
82.56 6.82
82.62 6.1
82.68 5.38
82.74 4.66
82.8 3.94
82.89 4.62
82.97 5.3
83.06 5.98
83.14 6.66
83.23 7.34
83.31 8.02
83.4 8.7
83.6 8.08
83.8 7.46
84 6.83
84.3 6.21
84.6 5.6
84.9 5.18
85.2 4.77
85.4 5.38
85.6 5.99
85.8 6.6
85.95 7.2
86.1 7.81
86.25 8.41
86.4 9.02
86.6 8.47
86.8 7.92
87 7.37
87.6 8.04
88.2 7.55
88.8 7.59
89 8.2
89.2 8.8
89.4 9.4
90 10.15
90.09 9.5
90.17 8.85
90.26 8.2
90.34 7.55
90.43 6.9
90.51 6.25
90.6 5.6
90.9 6.12
91.2 6.64
91.5 7.11
91.8 7.57
92.1 7.95
92.4 8.33
92.7 9.06
93 9.78
93.07 9.12
93.15 8.45
93.22 7.79
93.3 7.12
93.37 6.46
93.45 5.79
93.52 5.13
93.6 4.46
93.8 5.08
94 5.7
94.2 6.32
94.32 6.95
94.44 7.58
94.56 8.22
94.68 8.85
94.8 9.48
95.4 8.79
96 8.75
96.12 8.1
96.24 7.44
96.36 6.79
96.48 6.13
96.6 5.48
96.8 5.99
97 6.5
97.2 7.01
97.4 6.33
97.6 5.64
97.8 4.95
98.1 5.47
98.4 5.98
98.52 6.69
98.64 7.41
98.76 8.13
98.88 8.84
99 9.56
99.09 8.82
99.17 8.09
99.26 7.36
99.34 6.63
99.43 5.89
99.51 5.16
99.6 4.43
99.7 5.13
99.8 5.83
99.9 6.54
100 7.24
100.1 7.94
100.2 8.65
100.5 7.99
100.8 7.33
101 6.65
101.2 5.97
101.4 5.29
101.55 5.97
101.7 6.65
101.85 7.33
102 8.01
102.15 7.27
102.3 6.53
102.45 5.79
102.6 5.05
102.67 5.77
102.75 6.49
102.82 7.21
102.9 7.93
102.97 8.65
103.05 9.36
103.12 10.08
103.2 10.8
103.29 10.09
103.37 9.37
103.46 8.65
103.54 7.94
103.63 7.22
103.71 6.51
103.8 5.79
104 6.34
104.2 6.89
104.4 7.44
104.6 6.86
104.8 6.28
105 5.71
105.07 6.43
105.15 7.17
105.22 7.9
105.3 8.63
105.37 9.36
105.45 10.09
105.52 10.82
105.6 11.55
105.7 10.85
105.8 10.15
105.9 9.45
106 8.75
106.1 8.05
106.2 7.35
106.8 7.63
107 7.07
107.2 6.5
107.4 5.94
107.7 6.68
108 7.42
108.6 8.13
109.2 8.22
109.32 7.58
109.44 6.94
109.56 6.3
109.68 5.66
109.8 5.01
109.95 5.62
110.1 6.22
110.25 6.83
110.4 7.43
110.55 6.71
110.7 5.98
110.85 5.26
111 4.54
111.15 5.28
111.3 6.02
111.45 6.77
111.6 7.51
111.9 7.89
112.2 8.27
112.8 8.04
113.4 8.49
113.7 8.09
114 7.68
114.6 7.26
114.9 6.54
115.2 5.82
115.4 6.51
115.6 7.2
115.8 7.89
116.1 7.24
116.4 6.59
116.5 7.25
116.6 7.91
116.7 8.57
116.8 9.23
116.9 9.89
117 10.55
117.6 10.37
117.8 9.66
118 8.96
118.2 8.26
118.3 7.61
118.4 6.95
118.5 6.29
118.6 5.64
118.7 4.98
118.8 4.32
118.88 5.03
118.95 5.73
119.03 6.44
119.1 7.14
119.18 7.85
119.25 8.55
119.33 9.26
119.4 9.96
119.52 9.32
119.64 8.67
119.76 8.03
119.88 7.39
120 6.74
120.6 7.16
120.9 6.51
121.2 5.85
121.32 6.59
121.44 7.34
121.56 8.08
121.68 8.83
121.8 9.57
122 8.88
122.2 8.19
122.4 7.49
122.52 8.17
122.64 8.84
122.76 9.51
122.88 10.18
123 10.85
123.09 10.16
123.17 9.47
123.26 8.77
123.34 8.08
123.43 7.38
123.51 6.69
123.6 5.99
123.7 6.68
123.8 7.37
123.9 8.06
124 8.75
124.1 9.44
124.2 10.13
124.32 9.42
124.44 8.7
124.56 7.99
124.68 7.27
124.8 6.56
125.4 7.11
125.52 6.46
125.64 5.81
125.76 5.16
125.88 4.52
126 3.87
126.07 4.57
126.15 5.27
126.22 5.96
126.3 6.66
126.37 7.36
126.45 8.06
126.52 8.76
126.6 9.46
126.9 8.83
127.2 8.2
127.8 8.59
128.1 8.05
128.4 7.5
128.55 8.14
128.7 8.77
128.85 9.41
129 10.04
129.12 9.33
129.24 8.61
129.36 7.89
129.48 7.18
129.6 6.46
130.2 6.62
130.35 7.29
130.5 7.96
130.65 8.64
130.8 9.31
131.1 9.93
131.4 10.56
131.6 9.84
131.8 9.13
132 8.42
132.3 7.7
132.6 6.98
132.8 7.55
133 8.13
133.2 8.7
133.4 7.95
133.6 7.2
133.8 6.45
133.95 7.02
134.1 7.58
134.25 8.15
134.4 8.71
134.6 8.15
134.8 7.58
135 7.02
135.2 7.65
135.4 8.28
135.6 8.91
136.2 8.92
136.4 8.36
136.6 7.79
136.8 7.23
136.95 7.94
137.1 8.65
137.25 9.35
137.4 10.06
137.55 9.46
137.7 8.86
137.85 8.26
138 7.66
138.15 8.27
138.3 8.89
138.45 9.5
138.6 10.11
138.9 10.74
139.2 11.37
139.4 10.79
139.6 10.22
139.8 9.65
139.9 10.34
140 11.04
140.1 11.74
140.2 12.44
140.3 13.14
140.4 13.84
140.49 13.16
140.57 12.49
140.66 11.82
140.74 11.15
140.83 10.47
140.91 9.8
141 9.13
141.3 8.41
141.6 7.69
141.75 7.12
141.9 6.54
142.05 5.97
142.2 5.4
142.29 6.09
142.37 6.78
142.46 7.46
142.54 8.15
142.63 8.84
142.71 9.53
142.8 10.22
142.92 9.55
143.04 8.89
143.16 8.22
143.28 7.55
143.4 6.89
143.52 7.6
143.64 8.3
143.76 9.01
143.88 9.72
144 10.43
144.3 9.84
144.6 9.26
144.9 9.98
145.2 10.69
145.35 9.98
145.5 9.27
145.65 8.56
145.8 7.85
146.4 7.4
146.7 7.98
147 8.57
147.2 9.22
147.4 9.87
147.6 10.53
147.7 9.78
147.8 9.03
147.9 8.28
148 7.53
148.1 6.78
148.2 6.03
148.32 6.65
148.44 7.28
148.56 7.91
148.68 8.54
148.8 9.16
149.1 9.7
149.4 10.23
150 10.09
150.15 9.51
150.3 8.93
150.45 8.35
150.6 7.78
151.2 7.22
151.8 7.7
152.1 8.33
152.4 8.96
153 9.67
153.3 8.99
153.6 8.32
153.75 8.99
153.9 9.66
154.05 10.33
154.2 11.01
154.35 10.28
154.5 9.55
154.65 8.83
154.8 8.1
155 7.39
155.2 6.67
155.4 5.95
155.55 6.7
155.7 7.45
155.85 8.19
156 8.94
156.2 8.29
156.4 7.64
156.6 6.99
157.2 7.04
157.35 7.65
157.5 8.27
157.65 8.88
157.8 9.5
158.4 8.93
158.7 9.47
159 10
159.2 9.49
159.4 8.99
159.6 8.48
159.9 8.95
160.2 9.42
160.8 8.96
161.1 8.38
161.4 7.79
162 7.98
162.2 8.54
162.4 9.11
162.6 9.68
163.2 10.32
163.35 9.6
163.5 8.87
163.65 8.15
163.8 7.43
163.95 8.14
164.1 8.85
164.25 9.57
164.4 10.29
164.49 9.58
164.57 8.88
164.66 8.18
164.74 7.48
164.83 6.78
164.91 6.08
165 5.38
165.15 6.08
165.3 6.79
165.45 7.5
165.6 8.21
165.8 8.75
166 9.28
166.2 9.81
166.5 9.38
166.8 8.95
167.1 8.5
167.4 8.06
167.55 8.7
167.7 9.33
167.85 9.96
168 10.6
168.2 11.12
168.4 11.65
168.6 12.17
169.2 11.63
169.35 11.01
169.5 10.38
169.65 9.76
169.8 9.14
170.4 9.48
171 9.04
171.15 9.64
171.3 10.24
171.45 10.84
171.6 11.44
171.72 10.79
171.84 10.15
171.96 9.5
172.08 8.85
172.2 8.21
172.4 8.9
172.6 9.6
172.8 10.29
172.95 9.73
173.1 9.17
173.25 8.6
173.4 8.04
173.6 8.6
173.8 9.15
174 9.71
174.3 9.21
174.6 8.7
174.9 8.19
175.2 7.67
175.8 6.94
176.1 7.58
176.4 8.22
176.7 8.77
177 9.33
177.6 9.43
178.2 9.6
178.4 9.09
178.6 8.57
178.8 8.05
179.1 8.46
179.4 8.87
179.6 8.31
179.8 7.75
180 7.2
180.15 7.89
180.3 8.57
180.45 9.26
180.6 9.95
180.8 10.51
181 11.08
181.2 11.65
181.8 11.52
181.9 10.85
182 10.18
182.1 9.51
182.2 8.84
182.3 8.17
182.4 7.5
182.6 8.01
182.8 8.52
183 9.03
183.2 8.46
183.4 7.89
183.6 7.33
184.2 7.48
184.5 7.93
184.8 8.38
184.92 9.01
185.04 9.64
185.16 10.27
185.28 10.9
185.4 11.53
185.6 10.99
185.8 10.46
186 9.92
186.6 9.93
186.75 10.49
186.9 11.06
187.05 11.62
187.2 12.19
187.3 11.46
187.4 10.73
187.5 10
187.6 9.27
187.7 8.54
187.8 7.81
187.92 7.18
188.04 6.55
188.16 5.92
188.28 5.28
188.4 4.65
188.55 5.28
188.7 5.91
188.85 6.54
189 7.17
189.2 7.69
189.4 8.22
189.6 8.75
190.2 8.29
190.5 8.76
190.8 9.23
191.1 9.94
191.4 10.65
191.52 9.95
191.64 9.25
191.76 8.55
191.88 7.85
192 7.15
192.09 7.82
192.17 8.49
192.26 9.16
192.34 9.83
192.43 10.5
192.51 11.17
192.6 11.84
192.72 11.18
192.84 10.52
192.96 9.86
193.08 9.2
193.2 8.54
193.32 9.15
193.44 9.76
193.56 10.37
193.68 10.98
193.8 11.59
193.92 10.88
194.04 10.16
194.16 9.45
194.28 8.74
194.4 8.03
194.55 7.28
194.7 6.54
194.85 5.79
195 5.05
195.6 4.52
196.2 3.96
196.5 4.36
196.8 4.77
196.92 5.4
197.04 6.02
197.16 6.65
197.28 7.27
197.4 7.9
197.6 8.51
197.8 9.13
198 9.75
198.6 9.13
199.2 8.4
199.8 7.98
200 8.64
200.2 9.3
200.4 9.96
200.7 9.3
201 8.65
201.3 8.03
201.6 7.42
201.72 8.04
201.84 8.66
201.96 9.28
202.08 9.9
202.2 10.52
202.32 9.87
202.44 9.22
202.56 8.57
202.68 7.92
202.8 7.27
203.1 7.79
203.4 8.32
203.52 8.93
203.64 9.55
203.76 10.17
203.88 10.79
204 11.41
204.6 10.83
204.72 11.45
204.84 12.07
204.96 12.7
205.08 13.32
205.2 13.94
205.26 13.2
205.32 12.47
205.38 11.73
205.44 10.99
205.5 10.26
205.56 9.52
205.62 8.79
205.68 8.05
205.74 7.32
205.8 6.58
206 6.01
206.2 5.45
206.4 4.88
206.52 5.51
206.64 6.15
206.76 6.78
206.88 7.42
207 8.05
207.6 8.43
207.9 8.01
208.2 7.59
208.5 8.03
208.8 8.47
208.9 9.14
209 9.81
209.1 10.48
209.2 11.15
209.3 11.82
209.4 12.49
209.47 11.8
209.53 11.11
209.6 10.42
209.67 9.73
209.73 9.04
209.8 8.36
209.87 7.67
209.93 6.98
210 6.29
210.15 7.04
210.3 7.79
210.45 8.54
210.6 9.28
210.8 9.8
211 10.31
211.2 10.82
211.8 10.33
211.95 9.74
212.1 9.15
212.25 8.57
212.4 7.98
212.52 8.69
212.64 9.4
212.76 10.11
212.88 10.82
213 11.53
213.09 10.79
213.17 10.06
213.26 9.32
213.34 8.58
213.43 7.84
213.51 7.1
213.6 6.36
213.67 7.08
213.73 7.81
213.8 8.52
213.87 9.24
213.93 9.96
214 10.69
214.07 11.41
214.13 12.13
214.2 12.85
214.27 12.11
214.35 11.38
214.42 10.65
214.5 9.92
214.58 9.18
214.65 8.45
214.73 7.72
214.8 6.99
215 6.3
215.2 5.62
215.4 4.93
215.52 5.66
215.64 6.39
215.76 7.13
215.88 7.86
216 8.59
216.6 8.49
216.8 7.74
217 6.99
217.2 6.24
217.5 6.9
217.8 7.55
218.4 7.59
219 7.51
219.3 8.1
219.6 8.69
219.8 7.94
220 7.19
220.2 6.44
220.5 6.9
220.8 7.37
221.4 6.99
221.6 7.63
221.8 8.26
222 8.9
222.3 8.25
222.6 7.6
222.8 8.18
223 8.76
223.2 9.35
223.5 8.89
223.8 8.44
224 9.04
224.2 9.63
224.4 10.23
224.6 9.73
224.8 9.23
225 8.72
225.6 8.88
226.2 9.2
226.8 8.86
227.1 9.48
227.4 10.09
227.7 10.78
228 11.47
228.15 10.82
228.3 10.18
228.45 9.53
228.6 8.88
228.9 9.57
229.2 10.26
229.5 10.75
229.8 11.24
230 11.89
230.2 12.53
230.4 13.17
230.49 12.52
230.57 11.87
230.66 11.22
230.74 10.57
230.83 9.91
230.91 9.26
231 8.61
231.3 7.94
231.6 7.26
231.69 7.96
231.77 8.65
231.86 9.35
231.94 10.04
232.03 10.74
232.11 11.43
232.2 12.12
232.35 11.46
232.5 10.8
232.65 10.14
232.8 9.48
233.1 8.81
233.4 8.14
233.49 8.79
233.57 9.44
233.66 10.09
233.74 10.73
233.83 11.38
233.91 12.03
234 12.68
234.3 11.99
234.6 11.3
235.2 11.15
235.5 11.61
235.8 12.08
235.92 11.34
236.04 10.6
236.16 9.85
236.28 9.11
236.4 8.36
236.45 9.06
236.5 9.75
236.55 10.45
236.6 11.14
236.65 11.83
236.7 12.53
236.75 13.22
236.8 13.92
236.85 14.61
236.9 15.3
236.95 16
237 16.69
237.04 15.95
237.08 15.21
237.11 14.47
237.15 13.72
237.19 12.98
237.23 12.24
237.26 11.5
237.3 10.76
237.34 10.01
237.38 9.27
237.41 8.53
237.45 7.79
237.49 7.04
237.53 6.3
237.56 5.56
237.6 4.82
237.7 5.52
237.8 6.21
237.9 6.91
238 7.61
238.1 8.31
238.2 9.01
238.8 8.37
239.1 8.75
239.4 9.13
240 9.22
240.6 9.27
241.2 8.75
241.4 8.16
241.6 7.57
241.8 6.97
241.95 7.58
242.1 8.18
242.25 8.79
242.4 9.39
242.52 8.69
242.64 7.99
242.76 7.28
242.88 6.58
243 5.87
243.09 6.56
243.17 7.25
243.26 7.94
243.34 8.63
243.43 9.32
243.51 10.01
243.6 10.7
243.9 9.97
244.2 9.25
244.5 8.74
244.8 8.22
244.95 8.86
245.1 9.5
245.25 10.14
245.4 10.78
245.7 10.04
246 9.3
246.08 10.03
246.15 10.75
246.23 11.47
246.3 12.19
246.38 12.91
246.45 13.63
246.53 14.35
246.6 15.07
246.68 14.38
246.75 13.69
246.83 12.99
246.9 12.3
246.98 11.61
247.05 10.92
247.12 10.22
247.2 9.53
247.8 9.35
248 10.06
248.2 10.77
248.4 11.48
249 10.74
249.15 11.36
249.3 11.98
249.45 12.59
249.6 13.21
249.69 12.48
249.77 11.75
249.86 11.02
249.94 10.29
250.03 9.55
250.11 8.82
250.2 8.09
250.32 8.74
250.44 9.39
250.56 10.04
250.68 10.7
250.8 11.35
251.4 11.55
252 11.96
252.6 12.01
253.2 12.61
253.32 11.86
253.44 11.11
253.56 10.37
253.68 9.62
253.8 8.87
253.92 9.49
254.04 10.12
254.16 10.74
254.28 11.37
254.4 11.99
254.55 11.41
254.7 10.84
254.85 10.26
255 9.68
255.6 9.69
256.2 9.46
256.35 10.2
256.5 10.95
256.65 11.69
256.8 12.44
256.92 11.82
257.04 11.21
257.16 10.59
257.28 9.98
257.4 9.36
257.7 8.92
258 8.48
258.3 8.09
258.6 7.71
259.2 7.21
259.3 7.86
259.4 8.52
259.5 9.17
259.6 9.82
259.7 10.47
259.8 11.12
259.92 10.38
260.04 9.63
260.16 8.89
260.28 8.14
260.4 7.39
260.7 7.96
261 8.54
261.6 7.93
261.7 8.6
261.8 9.27
261.9 9.94
262 10.61
262.1 11.28
262.2 11.95
262.8 11.4
263.4 11.68
264 10.94
264.3 10.55
264.6 10.17
264.75 9.59
264.9 9
265.05 8.41
265.2 7.82
265.3 8.5
265.4 9.18
265.5 9.87
265.6 10.54
265.7 11.23
265.8 11.91
266.1 11.45
266.4 10.99
267 10.24
267.15 9.66
267.3 9.07
267.45 8.48
267.6 7.89
267.75 8.57
267.9 9.24
268.05 9.91
268.2 10.59
268.8 9.92
269.4 9.51
269.6 10.03
269.8 10.55
270 11.07
270.15 10.35
270.3 9.63
270.45 8.9
270.6 8.18
270.75 8.81
270.9 9.44
271.05 10.07
271.2 10.7
271.35 10.04
271.5 9.39
271.65 8.73
271.8 8.07
272.4 8.41
272.6 9.01
272.8 9.6
273 10.2
273.15 9.46
273.3 8.73
273.45 8
273.6 7.27
273.72 7.97
273.84 8.66
273.96 9.36
274.08 10.05
274.2 10.75
274.32 11.38
274.44 12.01
274.56 12.65
274.68 13.28
274.8 13.91
274.89 13.22
274.97 12.52
275.06 11.82
275.14 11.12
275.23 10.43
275.31 9.73
275.4 9.03
275.52 8.4
275.64 7.75
275.76 7.11
275.88 6.48
276 5.84
276.07 6.54
276.13 7.24
276.2 7.95
276.27 8.65
276.33 9.35
276.4 10.06
276.47 10.76
276.53 11.47
276.6 12.17
276.69 11.52
276.77 10.86
276.86 10.21
276.94 9.55
277.03 8.9
277.11 8.24
277.2 7.59
277.4 6.87
277.6 6.15
277.8 5.43
277.87 6.1
277.95 6.78
278.02 7.45
278.1 8.12
278.17 8.8
278.25 9.47
278.32 10.15
278.4 10.82
279 10.5
279.15 9.91
279.3 9.33
279.45 8.74
279.6 8.15
279.8 7.52
280 6.89
280.2 6.27
280.35 6.91
280.5 7.55
280.65 8.19
280.8 8.83
281.1 9.3
281.4 9.77
281.6 10.5
281.8 11.24
282 11.97
282.3 11.54
282.6 11.12
282.9 10.37
283.2 9.63
283.35 10.32
283.5 11.02
283.65 11.72
283.8 12.41
283.87 11.68
283.95 10.95
284.02 10.22
284.1 9.49
284.17 8.75
284.25 8.02
284.32 7.29
284.4 6.56
284.47 7.3
284.55 8.04
284.62 8.79
284.7 9.53
284.77 10.27
284.85 11.02
284.92 11.76
285 12.51
285.3 11.87
285.6 11.24
285.8 10.51
286 9.79
286.2 9.06
286.8 9.43
287 8.87
287.2 8.31
287.4 7.75
287.7 8.27
288 8.78
288.15 9.36
288.3 9.94
288.45 10.51
288.6 11.09
288.75 10.48
288.9 9.87
289.05 9.25
289.2 8.64
289.32 9.26
289.44 9.88
289.56 10.49
289.68 11.11
289.8 11.73
289.9 11.04
290 10.35
290.1 9.66
290.2 8.97
290.3 8.28
290.4 7.59
291 8.07
291.2 8.76
291.4 9.44
291.6 10.12
291.8 10.68
292 11.23
292.2 11.78
292.4 11.11
292.6 10.45
292.8 9.78
292.92 10.4
293.04 11.03
293.16 11.65
293.28 12.27
293.4 12.9
293.47 12.23
293.55 11.55
293.62 10.88
293.7 10.21
293.77 9.54
293.85 8.87
293.92 8.2
294 7.53
294.1 8.2
294.2 8.87
294.3 9.54
294.4 10.22
294.5 10.89
294.6 11.56
294.9 11.11
295.2 10.65
295.8 10.92
296 10.3
296.2 9.69
296.4 9.07
297 8.37
297.12 8.99
297.24 9.61
297.36 10.23
297.48 10.85
297.6 11.47
297.9 10.91
298.2 10.35
298.4 9.63
298.6 8.91
298.8 8.19
299 8.87
299.2 9.54
299.4 10.22
300 10.14
/

==> pert4.dat <==
\plotquick
-300 56.22
-299.4 56.22
-298.8 56.22
-298.2 56.22
-297.6 56.22
-297 56.22
-296.4 56.21
-295.8 56.21
-295.2 56.21
-294.6 56.21
-294 56.21
-293.4 56.21
-292.8 56.21
-292.2 56.21
-291.6 56.21
-291 56.21
-290.4 56.2
-289.8 56.2
-289.2 56.2
-288.6 56.2
-288 56.2
-287.4 56.2
-286.8 56.2
-286.2 56.19
-285.6 56.19
-285 56.19
-284.4 56.19
-283.8 56.18
-283.2 56.18
-282.6 56.18
-282 56.18
-281.4 56.17
-280.8 56.17
-280.2 56.17
-279.6 56.17
-279 56.16
-278.4 56.16
-277.8 56.16
-277.2 56.15
-276.6 56.15
-276 56.15
-275.4 56.14
-274.8 56.14
-274.2 56.13
-273.6 56.13
-273 56.12
-272.4 56.12
-271.8 56.11
-271.2 56.11
-270.6 56.1
-270 56.09
-269.4 56.09
-268.8 56.08
-268.2 56.07
-267.6 56.07
-267 56.06
-266.4 56.05
-265.8 56.04
-265.2 56.03
-264.6 56.02
-264 56.01
-263.4 56
-262.8 55.99
-262.2 55.98
-261.6 55.97
-261 55.96
-260.4 55.94
-259.8 55.93
-259.2 55.92
-258.6 55.9
-258 55.89
-257.4 55.87
-256.8 55.85
-256.2 55.83
-255.6 55.82
-255 55.79
-254.4 55.78
-253.8 55.75
-253.2 55.73
-252.6 55.71
-252 55.68
-251.4 55.66
-250.8 55.63
-250.2 55.6
-249.6 55.57
-249 55.54
-248.4 55.51
-247.8 55.47
-247.2 55.43
-246.6 55.4
-246 55.36
-245.4 55.31
-244.8 55.27
-244.2 55.22
-243.6 55.18
-243 55.13
-242.4 55.07
-241.8 55.02
-241.2 54.96
-240.6 54.9
-240 54.84
-239.4 54.77
-238.8 54.7
-238.2 54.62
-237.6 54.55
-237 54.47
-236.4 54.38
-235.8 54.29
-235.2 54.2
-234.6 54.1
-234 54
-233.4 53.89
-232.8 53.77
-232.2 53.66
-231.6 53.53
-231 53.4
-230.4 53.26
-229.8 53.11
-229.2 52.96
-228.6 52.8
-228 52.63
-227.4 52.46
-226.8 52.27
-226.2 52.08
-225.6 51.87
-225 51.65
-224.4 51.42
-223.8 51.18
-223.2 50.93
-222.6 50.67
-222 50.39
-221.4 50.09
-220.8 49.78
-220.2 49.46
-219.6 49.11
-219 48.75
-218.4 48.37
-217.8 47.97
-217.2 47.55
-216.6 47.1
-216 46.64
-215.4 46.15
-214.8 45.63
-214.2 45.09
-213.6 44.53
-213 43.94
-212.4 43.33
-211.8 42.7
-211.2 42.05
-210.6 41.4
-210 40.74
-209.4 40.09
-208.8 39.46
-208.2 38.87
-207.6 38.32
-207 37.84
-206.4 37.44
-205.8 37.12
-205.2 36.87
-204.6 36.7
-204 36.58
-203.4 36.49
-202.8 36.41
-202.2 36.32
-201.6 36.2
-201 36.02
-200.4 35.77
-199.8 35.42
-199.2 34.96
-198.6 34.35
-198 33.56
-197.7 33.05
-197.4 32.55
-197.1 31.9
-196.8 31.25
-196.5 30.41
-196.2 29.57
-196 28.82
-195.8 28.07
-195.6 27.32
-195.45 26.53
-195.3 25.74
-195.15 24.95
-195 24.16
-194.9 23.34
-194.8 22.51
-194.7 21.68
-194.6 20.86
-194.5 20.03
-194.4 19.21
-194.35 18.4
-194.31 17.59
-194.26 16.78
-194.22 15.97
-194.17 15.16
-194.12 14.35
-194.08 13.54
-194.03 12.73
-193.98 11.92
-193.94 11.11
-193.89 10.3
-193.85 9.49
-193.8 8.68
-193.5 8.11
-193.2 7.54
-193.16 8.37
-193.11 9.21
-193.07 10.04
-193.03 10.87
-192.99 11.7
-192.94 12.53
-192.9 13.37
-192.86 14.2
-192.81 15.03
-192.77 15.86
-192.73 16.7
-192.69 17.53
-192.64 18.36
-192.6 19.19
-192.51 19.96
-192.43 20.74
-192.34 21.51
-192.26 22.29
-192.17 23.06
-192.09 23.84
-192 24.61
-191.88 25.31
-191.76 26.02
-191.64 26.72
-191.52 27.42
-191.4 28.12
-191.2 28.96
-191 29.81
-190.8 30.66
-190.6 31.3
-190.4 31.94
-190.2 32.59
-189.9 33.34
-189.6 34.09
-189.3 34.66
-189 35.24
-188.7 35.68
-188.4 36.12
-187.8 36.75
-187.2 37.14
-186.6 37.31
-186 37.24
-185.4 36.94
-184.8 36.38
-184.2 35.53
-183.9 34.95
-183.6 34.37
-183.3 33.62
-183 32.87
-182.8 32.26
-182.6 31.65
-182.4 31.04
-182.2 30.38
-182 29.73
-181.8 29.08
-181.5 28.34
-181.2 27.61
-180.6 27.56
-180.3 28.23
-180 28.89
-179.8 29.49
-179.6 30.08
-179.4 30.67
-179.1 31.46
-178.8 32.25
-178.5 32.84
-178.2 33.43
-177.6 34.15
-177 34.41
-176.4 34.18
-175.8 33.41
-175.5 32.71
-175.2 32.01
-175 31.26
-174.8 30.51
-174.6 29.76
-174.45 28.9
-174.3 28.05
-174.15 27.2
-174 26.34
-173.9 25.54
-173.8 24.73
-173.7 23.93
-173.6 23.13
-173.5 22.33
-173.4 21.52
-173.2 20.79
-173 20.06
-172.8 19.32
-172.7 20.07
-172.6 20.81
-172.5 21.55
-172.4 22.3
-172.3 23.05
-172.2 23.79
-172.08 24.61
-171.96 25.43
-171.84 26.24
-171.72 27.06
-171.6 27.88
-171.45 28.54
-171.3 29.2
-171.15 29.85
-171 30.51
-170.7 31.27
-170.4 32.04
-169.8 32.69
-169.2 32.55
-168.9 32.1
-168.6 31.65
-168.4 31.07
-168.2 30.5
-168 29.92
-167.85 29.27
-167.7 28.61
-167.55 27.96
-167.4 27.31
-167.25 26.47
-167.1 25.64
-166.95 24.8
-166.8 23.97
-166.65 23.3
-166.5 22.63
-166.35 21.96
-166.2 21.29
-165.6 21.44
-165.3 22.16
-165 22.88
-164.4 23.55
-163.8 22.98
-163.5 22.18
-163.2 21.38
-162.9 20.74
-162.6 20.1
-162.3 20.67
-162 21.24
-161.8 21.99
-161.6 22.74
-161.4 23.49
-161.1 24.23
-160.8 24.97
-160.2 25.21
-159.9 24.77
-159.6 24.34
-159.3 23.74
-159 23.13
-158.4 23.26
-158.1 24.01
-157.8 24.75
-157.5 25.23
-157.2 25.72
-156.6 24.91
-156.48 24.17
-156.36 23.44
-156.24 22.71
-156.12 21.98
-156 21.25
-155.91 20.48
-155.83 19.72
-155.74 18.95
-155.66 18.19
-155.57 17.43
-155.49 16.67
-155.4 15.9
-155.33 16.67
-155.27 17.43
-155.2 18.19
-155.13 18.95
-155.07 19.72
-155 20.48
-154.93 21.25
-154.87 22.01
-154.8 22.77
-154.71 23.61
-154.63 24.44
-154.54 25.28
-154.46 26.12
-154.37 26.95
-154.29 27.79
-154.2 28.62
-154.05 29.37
-153.9 30.11
-153.75 30.85
-153.6 31.6
-153.3 32.07
-153 32.55
-152.4 31.73
-152.25 31.06
-152.1 30.4
-151.95 29.74
-151.8 29.08
-151.7 28.29
-151.6 27.51
-151.5 26.72
-151.4 25.94
-151.3 25.15
-151.2 24.37
-151.13 23.6
-151.07 22.83
-151 22.07
-150.93 21.3
-150.87 20.54
-150.8 19.77
-150.73 19.01
-150.67 18.24
-150.6 17.47
-150.53 16.69
-150.47 15.91
-150.4 15.13
-150.33 14.35
-150.27 13.57
-150.2 12.79
-150.13 12.01
-150.07 11.23
-150 10.45
-149.88 9.68
-149.76 8.92
-149.64 8.16
-149.52 7.39
-149.4 6.63
-149.28 7.34
-149.16 8.05
-149.04 8.76
-148.92 9.46
-148.8 10.17
-148.73 10.93
-148.65 11.69
-148.58 12.45
-148.5 13.21
-148.42 13.96
-148.35 14.72
-148.27 15.48
-148.2 16.24
-148 17.01
-147.8 17.79
-147.6 18.56
-147.3 17.99
-147 17.41
-146.9 16.58
-146.8 15.75
-146.7 14.91
-146.6 14.08
-146.5 13.25
-146.4 12.41
-146.25 11.75
-146.1 11.09
-145.95 10.42
-145.8 9.76
-145.75 10.6
-145.69 11.45
-145.64 12.29
-145.58 13.14
-145.53 13.98
-145.47 14.83
-145.42 15.67
-145.36 16.52
-145.31 17.36
-145.25 18.21
-145.2 19.05
-145.11 19.8
-145.03 20.54
-144.94 21.29
-144.86 22.04
-144.77 22.78
-144.69 23.53
-144.6 24.27
-144.4 24.99
-144.2 25.71
-144 26.43
-143.7 25.9
-143.4 25.37
-143.32 24.6
-143.25 23.82
-143.17 23.05
-143.1 22.28
-143.02 21.51
-142.95 20.73
-142.88 19.96
-142.8 19.19
-142.78 18.34
-142.75 17.5
-142.73 16.65
-142.71 15.8
-142.68 14.96
-142.66 14.11
-142.64 13.26
-142.62 12.42
-142.59 11.57
-142.57 10.73
-142.55 9.88
-142.52 9.04
-142.5 8.19
-142.48 7.34
-142.45 6.5
-142.43 5.65
-142.41 4.8
-142.38 3.96
-142.36 3.11
-142.34 2.27
-142.32 1.42
-142.29 0.57
-142.27 -0.27
-142.25 -1.12
-142.22 -1.97
-142.2 -2.81
-142.17 -1.97
-142.15 -1.13
-142.12 -0.29
-142.1 0.55
-142.07 1.39
-142.05 2.23
-142.02 3.07
-142 3.91
-141.98 4.75
-141.95 5.59
-141.93 6.43
-141.9 7.27
-141.88 8.11
-141.85 8.96
-141.83 9.79
-141.8 10.64
-141.78 11.48
-141.75 12.32
-141.73 13.16
-141.7 14
-141.68 14.84
-141.65 15.68
-141.63 16.52
-141.6 17.36
-141.48 18.11
-141.36 18.87
-141.24 19.62
-141.12 20.37
-141 21.13
-140.85 21.83
-140.7 22.54
-140.55 23.24
-140.4 23.95
-140.2 24.58
-140 25.2
-139.8 25.83
-139.6 25.16
-139.4 24.48
-139.2 23.8
-139.1 22.99
-139 22.18
-138.9 21.37
-138.8 20.56
-138.7 19.75
-138.6 18.94
-138.4 19.69
-138.2 20.45
-138 21.2
-137.4 20.85
-137.28 20.02
-137.16 19.18
-137.04 18.34
-136.92 17.51
-136.8 16.67
-136.7 15.87
-136.6 15.07
-136.5 14.27
-136.4 13.48
-136.3 12.68
-136.2 11.88
-136.11 12.7
-136.03 13.52
-135.94 14.34
-135.86 15.16
-135.77 15.98
-135.69 16.8
-135.6 17.62
-135.55 18.48
-135.5 19.32
-135.45 20.17
-135.4 21.02
-135.35 21.87
-135.3 22.72
-135.25 23.57
-135.2 24.42
-135.15 25.27
-135.1 26.12
-135.05 26.97
-135 27.82
-134.8 28.42
-134.6 29.02
-134.4 29.62
-134.25 28.87
-134.1 28.11
-133.95 27.36
-133.8 26.6
-133.2 25.92
-132.6 26.51
-132 27.26
-131.9 26.43
-131.8 25.6
-131.7 24.77
-131.6 23.95
-131.5 23.12
-131.4 22.29
-131.31 21.51
-131.23 20.72
-131.14 19.93
-131.06 19.15
-130.97 18.36
-130.89 17.58
-130.8 16.79
-130.73 17.62
-130.67 18.44
-130.6 19.27
-130.53 20.09
-130.47 20.92
-130.4 21.74
-130.33 22.57
-130.27 23.39
-130.2 24.21
-130.05 24.96
-129.9 25.71
-129.75 26.46
-129.6 27.21
-129.53 27.98
-129.45 28.74
-129.38 29.51
-129.3 30.27
-129.23 31.03
-129.15 31.8
-129.08 32.56
-129 33.33
-128.88 32.61
-128.76 31.89
-128.64 31.17
-128.52 30.45
-128.4 29.73
-128.25 29.05
-128.1 28.37
-127.95 27.69
-127.8 27
-127.2 27.12
-127.12 26.34
-127.05 25.55
-126.97 24.77
-126.9 23.98
-126.82 23.2
-126.75 22.41
-126.67 21.63
-126.6 20.84
-126.51 20.08
-126.43 19.33
-126.34 18.57
-126.26 17.81
-126.17 17.06
-126.09 16.3
-126 15.54
-125.88 16.37
-125.76 17.2
-125.64 18.03
-125.52 18.86
-125.4 19.69
-125.31 20.53
-125.23 21.37
-125.14 22.21
-125.06 23.05
-124.97 23.89
-124.89 24.73
-124.8 25.57
-124.2 25.35
-124.05 24.7
-123.9 24.04
-123.75 23.39
-123.6 22.73
-123.56 21.91
-123.52 21.09
-123.49 20.27
-123.45 19.45
-123.41 18.62
-123.37 17.8
-123.34 16.98
-123.3 16.16
-123.26 15.34
-123.22 14.52
-123.19 13.7
-123.15 12.88
-123.11 12.06
-123.07 11.24
-123.04 10.42
-123 9.6
-122.95 10.42
-122.9 11.24
-122.85 12.06
-122.8 12.88
-122.75 13.7
-122.7 14.52
-122.65 15.35
-122.6 16.17
-122.55 16.99
-122.5 17.81
-122.45 18.63
-122.4 19.45
-121.8 19
-121.2 18.22
-121.08 18.93
-120.96 19.64
-120.84 20.35
-120.72 21.06
-120.6 21.77
-120 21.49
-119.95 22.33
-119.89 23.18
-119.84 24.02
-119.78 24.87
-119.73 25.72
-119.67 26.56
-119.62 27.41
-119.56 28.26
-119.51 29.1
-119.45 29.95
-119.4 30.79
-119.28 29.95
-119.16 29.1
-119.04 28.25
-118.92 27.4
-118.8 26.55
-118.6 27.32
-118.4 28.09
-118.2 28.86
-117.6 28.62
-117.58 27.79
-117.56 26.96
-117.54 26.13
-117.51 25.3
-117.49 24.46
-117.47 23.63
-117.45 22.8
-117.43 21.97
-117.41 21.14
-117.39 20.31
-117.36 19.48
-117.34 18.65
-117.32 17.82
-117.3 16.98
-117.28 16.15
-117.26 15.32
-117.24 14.49
-117.21 13.66
-117.19 12.83
-117.17 12
-117.15 11.17
-117.13 10.34
-117.11 9.51
-117.09 8.67
-117.06 7.84
-117.04 7.01
-117.02 6.18
-117 5.35
-116.97 6.18
-116.94 7.01
-116.91 7.85
-116.87 8.68
-116.84 9.51
-116.81 10.35
-116.78 11.18
-116.75 12.01
-116.72 12.84
-116.68 13.68
-116.65 14.51
-116.62 15.34
-116.59 16.17
-116.56 17.01
-116.53 17.84
-116.49 18.67
-116.46 19.51
-116.43 20.34
-116.4 21.17
-116.1 20.43
-115.8 19.7
-115.68 20.41
-115.56 21.12
-115.44 21.83
-115.32 22.54
-115.2 23.26
-114.9 23.94
-114.6 24.62
-114.3 24.17
-114 23.72
-113.93 22.95
-113.85 22.18
-113.78 21.42
-113.7 20.65
-113.63 19.88
-113.55 19.11
-113.48 18.35
-113.4 17.58
-113.25 18.27
-113.1 18.95
-112.95 19.64
-112.8 20.33
-112.77 19.5
-112.73 18.67
-112.7 17.83
-112.67 17
-112.63 16.17
-112.6 15.33
-112.57 14.5
-112.53 13.67
-112.5 12.84
-112.47 12
-112.43 11.17
-112.4 10.34
-112.37 9.5
-112.33 8.67
-112.3 7.84
-112.27 7
-112.23 6.17
-112.2 5.34
-112.17 6.18
-112.14 7.03
-112.11 7.88
-112.07 8.72
-112.04 9.57
-112.01 10.41
-111.98 11.26
-111.95 12.1
-111.92 12.95
-111.88 13.8
-111.85 14.64
-111.82 15.49
-111.79 16.33
-111.76 17.18
-111.73 18.03
-111.69 18.87
-111.66 19.72
-111.63 20.57
-111.6 21.41
-111.55 22.2
-111.5 22.99
-111.45 23.78
-111.4 24.57
-111.35 25.36
-111.3 26.15
-111.25 26.94
-111.2 27.73
-111.15 28.52
-111.1 29.31
-111.05 30.1
-111 30.89
-110.93 30.12
-110.85 29.34
-110.78 28.57
-110.7 27.79
-110.63 27.02
-110.55 26.24
-110.48 25.47
-110.4 24.7
-110.3 23.98
-110.2 23.26
-110.1 22.54
-110 21.82
-109.9 21.1
-109.8 20.38
-109.5 19.9
-109.2 19.42
-108.9 18.81
-108.6 18.19
-108.55 18.99
-108.5 19.8
-108.45 20.6
-108.4 21.4
-108.35 22.2
-108.3 23
-108.25 23.8
-108.2 24.6
-108.15 25.4
-108.1 26.2
-108.05 27
-108 27.8
-107.4 27.52
-107.1 26.77
-106.8 26.03
-106.76 25.2
-106.71 24.38
-106.67 23.55
-106.63 22.73
-106.59 21.9
-106.54 21.08
-106.5 20.25
-106.46 19.43
-106.41 18.6
-106.37 17.77
-106.33 16.95
-106.29 16.12
-106.24 15.3
-106.2 14.47
-105.9 15.13
-105.6 15.78
-105.55 14.97
-105.49 14.16
-105.44 13.35
-105.38 12.54
-105.33 11.73
-105.27 10.92
-105.22 10.11
-105.16 9.29
-105.11 8.48
-105.05 7.67
-105 6.86
-104.95 7.7
-104.89 8.54
-104.84 9.38
-104.78 10.22
-104.73 11.06
-104.67 11.9
-104.62 12.74
-104.56 13.58
-104.51 14.41
-104.45 15.25
-104.4 16.09
-104.33 15.29
-104.27 14.48
-104.2 13.68
-104.13 12.87
-104.07 12.07
-104 11.26
-103.93 10.45
-103.87 9.65
-103.8 8.84
-103.76 9.66
-103.71 10.48
-103.67 11.29
-103.63 12.11
-103.59 12.93
-103.54 13.75
-103.5 14.56
-103.46 15.38
-103.41 16.2
-103.37 17.02
-103.33 17.83
-103.29 18.65
-103.24 19.47
-103.2 20.29
-103.16 19.45
-103.12 18.61
-103.08 17.77
-103.04 16.93
-103 16.09
-102.96 15.25
-102.92 14.41
-102.88 13.57
-102.84 12.73
-102.8 11.89
-102.76 11.05
-102.72 10.21
-102.68 9.38
-102.64 8.54
-102.6 7.7
-102.51 6.85
-102.43 6
-102.34 5.16
-102.26 4.31
-102.17 3.47
-102.09 2.62
-102 1.77
-101.98 2.62
-101.95 3.46
-101.93 4.3
-101.9 5.15
-101.88 5.99
-101.85 6.83
-101.83 7.68
-101.8 8.52
-101.78 9.36
-101.75 10.21
-101.73 11.05
-101.7 11.89
-101.68 12.74
-101.65 13.58
-101.63 14.42
-101.6 15.26
-101.58 16.11
-101.55 16.95
-101.53 17.79
-101.5 18.64
-101.48 19.48
-101.45 20.32
-101.43 21.17
-101.4 22.01
-101.31 21.25
-101.23 20.49
-101.14 19.73
-101.06 18.97
-100.97 18.21
-100.89 17.45
-100.8 16.69
-100.68 15.89
-100.56 15.09
-100.44 14.29
-100.32 13.49
-100.2 12.68
-100.14 13.52
-100.08 14.36
-100.02 15.19
-99.96 16.03
-99.9 16.87
-99.84 17.7
-99.78 18.54
-99.72 19.38
-99.66 20.21
-99.6 21.05
-99.54 20.28
-99.48 19.51
-99.42 18.73
-99.36 17.96
-99.3 17.19
-99.24 16.42
-99.18 15.65
-99.12 14.87
-99.06 14.1
-99 13.33
-98.95 14.13
-98.89 14.92
-98.84 15.72
-98.78 16.52
-98.73 17.31
-98.67 18.11
-98.62 18.9
-98.56 19.7
-98.51 20.5
-98.45 21.29
-98.4 22.09
-98.37 21.26
-98.34 20.42
-98.31 19.58
-98.27 18.75
-98.24 17.91
-98.21 17.08
-98.18 16.24
-98.15 15.41
-98.12 14.57
-98.08 13.74
-98.05 12.9
-98.02 12.06
-97.99 11.23
-97.96 10.39
-97.93 9.56
-97.89 8.72
-97.86 7.89
-97.83 7.05
-97.8 6.21
-97.7 7.07
-97.6 7.93
-97.5 8.78
-97.4 9.63
-97.3 10.49
-97.2 11.34
-97.05 12.1
-96.9 12.85
-96.75 13.6
-96.6 14.36
-96.52 15.17
-96.45 15.99
-96.37 16.81
-96.3 17.62
-96.22 18.44
-96.15 19.26
-96.07 20.08
-96 20.89
-95.4 21.11
-95.38 20.28
-95.35 19.45
-95.33 18.61
-95.31 17.78
-95.28 16.95
-95.26 16.12
-95.24 15.29
-95.22 14.45
-95.19 13.62
-95.17 12.79
-95.15 11.96
-95.12 11.12
-95.1 10.29
-95.08 9.46
-95.05 8.63
-95.03 7.8
-95.01 6.97
-94.98 6.13
-94.96 5.3
-94.94 4.47
-94.92 3.64
-94.89 2.81
-94.87 1.97
-94.85 1.14
-94.82 0.31
-94.8 -0.52
-94.78 0.32
-94.75 1.16
-94.73 2
-94.7 2.84
-94.68 3.68
-94.65 4.52
-94.63 5.36
-94.6 6.2
-94.58 7.04
-94.55 7.88
-94.53 8.72
-94.5 9.56
-94.47 10.4
-94.45 11.24
-94.42 12.08
-94.4 12.92
-94.37 13.76
-94.35 14.6
-94.32 15.44
-94.3 16.28
-94.27 17.12
-94.25 17.96
-94.22 18.8
-94.2 19.64
-94.1 20.46
-94 21.29
-93.9 22.11
-93.8 22.93
-93.7 23.75
-93.6 24.57
-93.52 23.74
-93.45 22.92
-93.37 22.09
-93.3 21.26
-93.22 20.43
-93.15 19.6
-93.07 18.77
-93 17.95
-92.4 17.79
-91.8 17.08
-91.6 17.68
-91.4 18.28
-91.2 18.88
-91 19.58
-90.8 20.28
-90.6 20.99
-90.45 20.27
-90.3 19.54
-90.15 18.82
-90 18.1
-89.9 17.33
-89.8 16.56
-89.7 15.79
-89.6 15.03
-89.5 14.26
-89.4 13.49
-89.31 14.25
-89.23 15.01
-89.14 15.77
-89.06 16.53
-88.97 17.29
-88.89 18.05
-88.8 18.81
-88.75 17.95
-88.71 17.1
-88.66 16.25
-88.62 15.4
-88.57 14.54
-88.52 13.69
-88.48 12.84
-88.43 11.98
-88.38 11.13
-88.34 10.28
-88.29 9.42
-88.25 8.57
-88.2 7.72
-88.15 8.53
-88.1 9.34
-88.05 10.15
-88 10.96
-87.95 11.77
-87.9 12.59
-87.85 13.4
-87.8 14.21
-87.75 15.02
-87.7 15.83
-87.65 16.64
-87.6 17.45
-87.48 16.63
-87.36 15.82
-87.24 15
-87.12 14.18
-87 13.36
-86.4 12.8
-86.28 13.51
-86.16 14.22
-86.04 14.92
-85.92 15.63
-85.8 16.33
-85.5 15.5
-85.2 14.66
-85 15.25
-84.8 15.83
-84.6 16.42
-84.57 15.59
-84.54 14.75
-84.51 13.92
-84.48 13.09
-84.45 12.25
-84.42 11.42
-84.39 10.58
-84.36 9.75
-84.33 8.92
-84.3 8.08
-84.27 7.25
-84.24 6.42
-84.21 5.58
-84.18 4.75
-84.15 3.92
-84.12 3.08
-84.09 2.25
-84.06 1.41
-84.03 0.58
-84 -0.25
-83.97 0.56
-83.93 1.37
-83.9 2.19
-83.87 3
-83.83 3.81
-83.8 4.62
-83.77 5.44
-83.73 6.25
-83.7 7.06
-83.67 7.88
-83.63 8.69
-83.6 9.5
-83.57 10.31
-83.53 11.13
-83.5 11.94
-83.47 12.75
-83.43 13.57
-83.4 14.38
-83.35 13.57
-83.3 12.76
-83.25 11.95
-83.2 11.14
-83.15 10.33
-83.1 9.52
-83.05 8.72
-83 7.91
-82.95 7.1
-82.9 6.29
-82.85 5.48
-82.8 4.67
-82.73 5.44
-82.67 6.2
-82.6 6.96
-82.53 7.73
-82.47 8.49
-82.4 9.26
-82.33 10.02
-82.27 10.78
-82.2 11.55
-82.08 10.85
-81.96 10.16
-81.84 9.46
-81.72 8.77
-81.6 8.07
-81.5 8.82
-81.4 9.57
-81.3 10.32
-81.2 11.07
-81.1 11.82
-81 12.57
-80.96 11.72
-80.93 10.87
-80.89 10.02
-80.85 9.18
-80.81 8.32
-80.78 7.48
-80.74 6.63
-80.7 5.78
-80.66 4.93
-80.63 4.08
-80.59 3.23
-80.55 2.38
-80.51 1.53
-80.48 0.68
-80.44 -0.17
-80.4 -1.02
-80.37 -0.16
-80.35 0.69
-80.32 1.54
-80.29 2.4
-80.26 3.25
-80.24 4.11
-80.21 4.96
-80.18 5.82
-80.15 6.67
-80.13 7.53
-80.1 8.38
-80.07 9.24
-80.05 10.09
-80.02 10.95
-79.99 11.8
-79.96 12.66
-79.94 13.51
-79.91 14.37
-79.88 15.22
-79.85 16.08
-79.83 16.93
-79.8 17.79
-79.76 16.94
-79.73 16.1
-79.69 15.25
-79.66 14.41
-79.62 13.57
-79.59 12.72
-79.55 11.88
-79.52 11.03
-79.48 10.19
-79.45 9.35
-79.41 8.5
-79.38 7.66
-79.34 6.81
-79.31 5.97
-79.27 5.12
-79.24 4.28
-79.2 3.44
-79.15 4.26
-79.09 5.08
-79.04 5.9
-78.98 6.73
-78.93 7.55
-78.87 8.37
-78.82 9.19
-78.76 10.02
-78.71 10.84
-78.65 11.66
-78.6 12.48
-78.5 13.33
-78.4 14.18
-78.3 15.02
-78.2 15.87
-78.1 16.72
-78 17.57
-77.95 16.71
-77.89 15.86
-77.84 15.01
-77.78 14.16
-77.73 13.31
-77.67 12.46
-77.62 11.61
-77.56 10.76
-77.51 9.91
-77.45 9.05
-77.4 8.2
-77.25 9.04
-77.1 9.88
-76.95 10.72
-76.8 11.55
-76.75 12.38
-76.69 13.21
-76.64 14.04
-76.58 14.87
-76.53 15.69
-76.47 16.52
-76.42 17.35
-76.36 18.18
-76.31 19.01
-76.25 19.83
-76.2 20.66
-76.16 19.86
-76.11 19.06
-76.07 18.26
-76.03 17.45
-75.99 16.65
-75.94 15.85
-75.9 15.05
-75.86 14.25
-75.81 13.45
-75.77 12.64
-75.73 11.84
-75.69 11.04
-75.64 10.24
-75.6 9.44
-75.56 8.59
-75.52 7.74
-75.49 6.89
-75.45 6.04
-75.41 5.19
-75.37 4.34
-75.34 3.49
-75.3 2.64
-75.26 1.79
-75.22 0.94
-75.19 0.09
-75.15 -0.76
-75.11 -1.61
-75.07 -2.46
-75.04 -3.31
-75 -4.16
-74.97 -3.35
-74.93 -2.54
-74.9 -1.73
-74.87 -0.92
-74.83 -0.11
-74.8 0.7
-74.77 1.51
-74.73 2.32
-74.7 3.13
-74.67 3.94
-74.63 4.75
-74.6 5.57
-74.57 6.38
-74.53 7.19
-74.5 8
-74.47 8.81
-74.43 9.62
-74.4 10.43
-73.8 9.88
-73.2 10.04
-73 9.21
-72.8 8.37
-72.6 7.53
-72 7.49
-71.85 8.14
-71.7 8.8
-71.55 9.45
-71.4 10.1
-71.25 9.42
-71.1 8.73
-70.95 8.04
-70.8 7.35
-70.5 7.99
-70.2 8.62
-70.12 9.44
-70.05 10.27
-69.97 11.09
-69.9 11.92
-69.82 12.74
-69.75 13.57
-69.67 14.4
-69.6 15.22
-69.55 14.41
-69.5 13.59
-69.45 12.78
-69.4 11.96
-69.35 11.15
-69.3 10.33
-69.25 9.52
-69.2 8.71
-69.15 7.89
-69.1 7.07
-69.05 6.26
-69 5.45
-68.8 4.76
-68.6 4.07
-68.4 3.38
-68.33 2.54
-68.25 1.69
-68.18 0.84
-68.1 -0.01
-68.03 -0.86
-67.95 -1.7
-67.88 -2.55
-67.8 -3.4
-67.77 -2.58
-67.74 -1.77
-67.71 -0.95
-67.67 -0.14
-67.64 0.68
-67.61 1.49
-67.58 2.31
-67.55 3.12
-67.52 3.94
-67.48 4.75
-67.45 5.57
-67.42 6.39
-67.39 7.2
-67.36 8.02
-67.33 8.83
-67.29 9.65
-67.26 10.46
-67.23 11.28
-67.2 12.09
-66.9 12.62
-66.6 13.14
-66.56 12.3
-66.51 11.45
-66.47 10.61
-66.43 9.76
-66.39 8.92
-66.34 8.08
-66.3 7.23
-66.26 6.39
-66.21 5.54
-66.17 4.7
-66.13 3.85
-66.09 3.01
-66.04 2.17
-66 1.32
-65.91 2.06
-65.83 2.8
-65.74 3.54
-65.66 4.28
-65.57 5.01
-65.49 5.75
-65.4 6.49
-65.3 5.7
-65.2 4.92
-65.1 4.13
-65 3.34
-64.9 2.55
-64.8 1.76
-64.76 2.6
-64.72 3.44
-64.68 4.28
-64.64 5.12
-64.6 5.96
-64.56 6.8
-64.52 7.64
-64.48 8.48
-64.44 9.32
-64.4 10.16
-64.36 11
-64.32 11.84
-64.28 12.68
-64.24 13.52
-64.2 14.36
-64.08 13.53
-63.96 12.7
-63.84 11.87
-63.72 11.05
-63.6 10.22
-63.55 9.37
-63.49 8.52
-63.44 7.67
-63.38 6.83
-63.33 5.98
-63.27 5.13
-63.22 4.28
-63.16 3.43
-63.11 2.58
-63.05 1.74
-63 0.89
-62.9 0.14
-62.8 -0.61
-62.7 -1.35
-62.6 -2.1
-62.5 -2.84
-62.4 -3.59
-62.33 -2.78
-62.27 -1.97
-62.2 -1.16
-62.13 -0.35
-62.07 0.46
-62 1.27
-61.93 2.08
-61.87 2.89
-61.8 3.7
-61.5 2.92
-61.2 2.13
-61.1 2.95
-61 3.76
-60.9 4.57
-60.8 5.39
-60.7 6.2
-60.6 7.01
-60.5 7.84
-60.4 8.68
-60.3 9.51
-60.2 10.35
-60.1 11.18
-60 12.01
/

==> pert4av.dat <==
\plotquick
-300 56.21
-299.4 56.21
-298.8 56.21
-298.2 56.21
-297.6 56.21
-297 56.21
-296.4 56.21
-295.8 56.21
-295.2 56.2
-294.6 56.2
-294 56.2
-293.4 56.2
-292.8 56.2
-292.2 56.2
-291.6 56.2
-291 56.2
-290.4 56.2
-289.8 56.2
-289.2 56.2
-288.6 56.19
-288 56.19
-287.4 56.19
-286.8 56.19
-286.2 56.19
-285.6 56.18
-285 56.18
-284.4 56.18
-283.8 56.18
-283.2 56.17
-282.6 56.17
-282 56.17
-281.4 56.17
-280.8 56.16
-280.2 56.16
-279.6 56.16
-279 56.15
-278.4 56.15
-277.8 56.15
-277.2 56.14
-276.6 56.14
-276 56.13
-275.4 56.13
-274.8 56.12
-274.2 56.12
-273.6 56.11
-273 56.11
-272.4 56.1
-271.8 56.09
-271.2 56.09
-270.6 56.08
-270 56.07
-269.4 56.07
-268.8 56.06
-268.2 56.05
-267.6 56.04
-267 56.03
-266.4 56.02
-265.8 56.01
-265.2 56
-264.6 55.99
-264 55.98
-263.4 55.97
-262.8 55.96
-262.2 55.94
-261.6 55.93
-261 55.91
-260.4 55.9
-259.8 55.88
-259.2 55.87
-258.6 55.85
-258 55.83
-257.4 55.81
-256.8 55.79
-256.2 55.77
-255.6 55.75
-255 55.73
-254.4 55.7
-253.8 55.68
-253.2 55.65
-252.6 55.62
-252 55.59
-251.4 55.56
-250.8 55.53
-250.2 55.5
-249.6 55.46
-249 55.43
-248.4 55.39
-247.8 55.35
-247.2 55.31
-246.6 55.26
-246 55.22
-245.4 55.17
-244.8 55.11
-244.2 55.06
-243.6 55.01
-243 54.95
-242.4 54.89
-241.8 54.82
-241.2 54.75
-240.6 54.68
-240 54.6
-239.4 54.53
-238.8 54.44
-238.2 54.36
-237.6 54.27
-237 54.17
-236.4 54.07
-235.8 53.97
-235.2 53.85
-234.6 53.74
-234 53.62
-233.4 53.49
-232.8 53.35
-232.2 53.21
-231.6 53.06
-231 52.91
-230.4 52.74
-229.8 52.57
-229.2 52.39
-228.6 52.19
-228 51.99
-227.4 51.78
-226.8 51.56
-226.2 51.32
-225.6 51.08
-225 50.82
-224.4 50.55
-223.8 50.26
-223.2 49.96
-222.6 49.65
-222 49.33
-221.4 48.99
-220.8 48.63
-220.2 48.27
-219.6 47.9
-219 47.51
-218.4 47.12
-217.8 46.73
-217.2 46.34
-216.6 45.94
-216 45.54
-215.4 45.15
-214.8 44.76
-214.2 44.37
-213.6 43.98
-213 43.59
-212.4 43.21
-211.8 42.82
-211.2 42.42
-210.6 42.02
-210 41.6
-209.4 41.16
-208.8 40.71
-208.2 40.21
-207.6 39.67
-207 39.06
-206.4 38.34
-205.8 37.38
-205.2 36.39
-204.6 35.7
-204 35.15
-203.4 34.7
-202.8 34.32
-202.2 34
-201.6 33.73
-201 33.51
-200.4 33.32
-199.8 33.16
-199.2 33.02
-198.6 32.9
-198 32.8
-197.4 32.71
-196.8 32.62
-196.2 32.52
-195.6 32.41
-195 32.28
-194.4 32.11
-193.8 31.91
-193.2 31.68
-192.6 31.45
-192 31.26
-191.4 31.12
-190.8 31.01
-190.2 30.94
-189.6 30.89
-189 30.84
-188.4 30.8
-187.8 30.74
-187.2 30.66
-186.6 30.53
-186 30.34
-185.4 30.04
-184.8 29.72
-184.2 29.54
-183.6 29.5
-183 29.57
-182.4 29.77
-181.8 30.1
-181.2 30.68
-180.6 31.27
-180 31.53
-179.4 31.59
-178.8 31.49
-178.2 31.26
-177.6 30.99
-177 30.72
-176.4 30.43
-175.8 30.11
-175.2 29.74
-174.6 29.32
-174 28.93
-173.4 28.6
-172.8 28.3
-172.2 28.03
-171.6 27.76
-171 27.48
-170.4 27.25
-169.8 27.1
-169.2 27.01
-168.6 26.95
-168 26.79
-167.4 26.48
-166.8 26.28
-166.2 26.2
-165.6 26.15
-165 26.11
-164.4 26.05
-163.8 25.92
-163.2 25.7
-162.6 25.35
-162 24.88
-161.4 24.39
-160.8 24.12
-160.2 24.04
-159.6 23.92
-159 23.66
-158.4 23.22
-157.8 22.67
-157.2 22.34
-156.6 22.14
-156 22.01
-155.4 21.9
-154.8 21.7
-154.2 21.05
-153.6 20.95
-153 20.95
-152.4 20.97
-151.8 21.03
-151.2 21.05
-150.6 20.99
-150 21.02
-149.4 21.01
-148.8 20.84
-148.2 20.52
-147.6 20.34
-147 20.42
-146.4 20.58
-145.8 20.66
-145.2 20.69
-144.6 20.71
-144 20.77
-143.4 20.79
-142.8 20.81
-142.2 20.85
-141.6 20.81
-141 20.86
-140.4 20.79
-139.8 20.67
-139.2 20.62
-138.6 20.54
-138 20.49
-137.4 20.72
-136.8 21.18
-136.2 21.55
-135.6 21.71
-135 21.49
-134.4 21.54
-133.8 21.7
-133.2 21.91
-132.6 21.97
-132 21.9
-131.4 22.01
-130.8 22.04
-130.2 22.28
-129.6 23.04
-129 22.75
-128.4 22.75
-127.8 22.65
-127.2 22.58
-126.6 22.6
-126 22.72
-125.4 22.63
-124.8 22.62
-124.2 22.34
-123.6 22.58
-123 22.9
-122.4 22.82
-121.8 22.6
-121.2 22.42
-120.6 22.23
-120 22.27
-119.4 22.27
-118.8 22.36
-118.2 22.31
-117.6 22.1
-117 21.6
-116.4 21.18
-115.8 20.67
-115.2 20.51
-114.6 20.04
-114 19.57
-113.4 19.73
-112.8 19.66
-112.2 19.34
-111.6 19.24
-111 19.01
-110.4 19.31
-109.8 18.99
-109.2 18.8
-108.6 18.71
-108 18.69
-107.4 18.68
-106.8 17.91
-106.2 17.75
-105.6 17.64
-105 17.38
-104.4 17.68
-103.8 17.58
-103.2 17.57
-102.6 17.51
-102 17.35
-101.4 17.1
-100.8 17.13
-100.2 16.82
-99.6 17.12
-99 16.92
-98.4 16.48
-97.8 16.28
-97.2 16.14
-96.6 16.07
-96 15.62
-95.4 15.29
-94.8 14.73
-94.2 14.38
-93.6 14.22
-93 14.14
-92.4 13.95
-91.8 13.99
-91.2 13.86
-90.6 13.67
-90 13.91
-89.4 14.07
-88.8 13.81
-88.2 13.91
-87.6 13.83
-87 13.21
-86.4 13.14
-85.8 12.85
-85.2 12.94
-84.6 12.85
-84 12.68
-83.4 12.42
-82.8 12.08
-82.2 12.3
-81.6 12.2
-81 11.73
-80.4 11.37
-79.8 10.86
-79.2 10.74
-78.6 10.6
-78 10.12
-77.4 9.83
-76.8 9.55
-76.2 9.44
-75.6 9.5
-75 9.1
-74.4 8.68
-73.8 8.46
-73.2 8.11
-72.6 7.93
-72 7.82
-71.4 8.02
-70.8 7.86
-70.2 7.94
-69.6 7.84
-69 7.84
-68.4 7.7
-67.8 7.96
-67.2 7.66
-66.6 7.79
-66 7.64
-65.4 7.31
-64.8 7.28
-64.2 7.13
-63.6 6.63
-63 6.52
-62.4 6.95
-61.8 6.8
-61.2 6.67
-60.6 6.51
-60 6.46
/
